On the Efficiency of K-Means Clustering: Evaluation, Optimization, and Algorithm Selection

This paper presents a thorough evaluation of the existing methods that accelerate Lloyd's algorithm for fast k-means clustering. To do so, we analyze the pruning mechanisms of existing methods, and summarize their common pipeline into a unified evaluation framework UniK. UniK embraces a class of well-known methods and enables a fine-grained performance breakdown. Within UniK, we thoroughly evaluate the pros and cons of existing methods using multiple performance metrics on a number of datasets. Furthermore, we derive an optimized algorithm over UniK, which effectively hybridizes multiple existing methods for more aggressive pruning. To take this further, we investigate whether the most efficient method for a given clustering task can be automatically selected by machine learning, to benefit practitioners and researchers.

==> graph/CLKeasy_results.csv <==
x,y,error,label
-0.31004,0.23757,0,1
-0.24254,0.14593,0,1
-0.2322,0.21771,0,1
-0.33092,0.035008,0,1
-0.3015,0.12855,0,1
-0.20248,0.18753,0,1
-0.27656,0.10844,0,1
-0.24727,0.24127,0,1
-0.2364,0.077446,0,1
-0.27651,0.18877,0,1
-0.26606,0.12067,0,1
-0.30391,0.21368,0,1
-0.30502,0.20146,0,1
-0.16805,0.18486,0,1
-0.31943,0.16875,0,1
-0.22978,0.15584,0,1
-0.2579,0.23331,0,1
-0.23368,0.11099,0,1
-0.19602,0.062143,0,1
-0.2708,0.24941,0,1
-0.26326,0.29348,0,1
-0.23497,0.26815,0,1
-0.27261,0.25833,0,1
-0.29236,0.24632,0,1
-0.2687,0.20222,3.0052,1
-0.25726,0.12427,0,1
-0.20387,0.22002,0,1
-0.28612,0.20352,0,1
-0.31553,0.13484,0,1
-0.35452,0.18185,0,1
-0.28928,0.13777,0,1
-0.31607,0.14224,0,1
-0.23806,0.085809,0,1
-0.31187,0.18402,0,1
-0.15756,0.083814,0,1
-0.25586,0.14267,0,1
-0.15902,0.047942,0,1
-0.32599,0.10401,0,1
-0.31506,0.2201,0,1
-0.31814,0.17903,0,1
-0.20069,0.28998,0,1
-0.21564,0.2569,0,1
-0.24548,0.21354,0,1
-0.26439,0.082681,0,1
-0.28538,0.30185,0,1
-0.34794,0.16185,0,1
-0.27601,0.098528,0,1
-0.2402,0.23979,0,1
-0.33282,0.13704,0,1
-0.23397,0.12267,0,1
-0.058753,0.60676,0,2
-0.10383,0.32585,0,2
0.0033824,0.41772,2.942,2
-0.1958,0.1385,0,2
0.0017315,0.54827,0,2
-0.031021,0.37489,0,2
0.019708,0.52974,0,2
-0.015616,0.29594,7.7473,2
-0.079643,0.52044,5.9964,2
0.019495,0.71919,0,2
-0.14006,0.36215,0,2
-0.041142,0.47826,6.5806,2
-0.13744,0.29786,0,2
-0.093798,0.52955,0,2
-0.15385,0.46555,3.2029,2
-0.16753,0.39169,0,2
-0.078033,0.41593,9.6437,2
-0.12432,0.32348,0,2
-0.14859,0.32489,6.671,2
-0.12802,0.41026,0,2
-0.12214,0.37574,0,2
-0.17621,0.38011,0,2
-0.16452,0.37158,0.10625,2
-0.24195,0.31436,0,2
-0.0033861,0.37808,0.053995,2
-0.07956,0.37596,0,2
-0.12318,0.49326,0.15188,2
-0.1324,0.41435,0,2
-0.056763,0.7194,0,2
-0.039168,0.49512,0,2
-0.13767,0.4086,0.89821,2
-0.088789,0.5568,0,2
-0.081517,0.34994,0.13523,2
-0.15067,0.31762,0,2
-0.15777,0.41386,0,2
-0.14733,0.28176,0.61027,2
-0.12073,0.43773,0,2
-0.023807,0.57007,0,2
0.01337,0.59853,0,2
-0.025402,0.50669,0,2
-0.067832,0.39735,0.076577,2
0.059413,0.69159,0,2
-0.13678,0.3017,0,2
-0.13085,0.4768,0,2
-0.16071,0.24618,0,2
-0.1321,0.35549,0,2
-0.057736,0.47154,0,2
-0.1132,0.48921,0,2
-0.1671,0.33766,0,2
-0.13464,0.35016,0,2
0.75814,0.32085,8.1988,3
0.89412,0.74958,7.3966,3
0.91672,0.49735,12.918,3
0.92834,0.40786,16.585,3
0.83399,0.43098,7.9449,3
0.84013,0.50559,7.6631,3
0.99003,0.72733,19.308,3
0.83999,0.35507,10.517,3
0.91706,0.54612,8.1125,3
0.97206,0.49931,22.887,3
0.88765,0.49529,14.945,3
0.95632,0.52363,15.073,3
0.8796,0.33231,12.589,3
0.8571,0.61808,9.7349,3
1.0128,0.39385,20.826,3
0.88147,0.44541,8.3895,3
0.84491,0.51399,10.903,3
0.96662,0.70842,10.669,3
0.9546,0.52257,6.8182,3
0.86764,0.3986,11.932,3
0.91383,0.54734,8.6007,3
0.82248,0.3505,7.5965,3
0.91435,0.45331,11.394,3
0.90876,0.45233,6.2561,3
0.86313,0.38285,8.3308,3
1.0274,0.55977,9.9838,3
0.90984,0.60224,11.374,3
0.97527,0.42956,12.581,3
0.83871,0.1658,5.6963,3
0.84664,0.40916,12.069,3
0.70937,-0.20623,7.5355,4
0.70343,0.044679,10.365,4
0.6533,-0.1623,1.6771,4
0.81964,0.1342,6.1853,4
0.82518,-0.0068311,8.7343,4
0.67465,0.062855,4.7174,4
0.80013,-0.058372,13.121,4
0.72089,-0.015213,8.7914,4
0.77579,0.042449,13.656,4
0.71641,-0.16815,5.4506,4
0.80112,0.10913,4.1254,4
0.90629,0.19399,9.7453,4
0.71906,0.11076,9.9304,4
0.76907,-0.094772,5.895,4
0.78726,-0.19377,10.533,4
0.71718,0.083124,4.7224,4
0.76228,0.11706,4.2709,4
0.76473,-0.043445,8.1777,4
0.78003,-0.011582,11.292,4
0.91308,-0.035618,13.175,4
0.80362,-0.023774,8.8301,4
0.74477,0.04358,3.1158,4
0.78911,0.093551,4.4948,4
0.67988,-0.18026,5.6319,4
0.79338,0.19036,1.1925,4
0.79598,0.062701,4.2001,4
0.68982,0.076682,8.3937,4
0.70414,-0.10493,5.6851,4
0.67394,0.32989,5.2456,4
0.8137,-0.064023,12.583,4
0.81858,0.14071,4.9228,4
0.76633,-0.025676,7.5767,4
0.7388,0.072214,5.6073,4
0.8308,0.33434,2.1006,4
0.72083,0.097672,4.7028,4
0.7147,0.13813,8.1701,4
0.80228,0.20824,2.049,4
0.8022,-0.021957,4.5698,4
0.87762,0.11218,10.301,4
0.75312,-0.15273,11.314,4
0.74034,0.072557,9.6726,4
0.77689,0.042894,14.576,4
0.86053,-0.10143,8.6388,4
0.71332,-0.082312,13.188,4
0.80055,0.13331,3.4296,4
0.82331,-0.1284,8.7725,4
0.79858,0.20578,7.9418,4
0.64888,-0.27524,5.1016,4
0.67173,0.027604,2.7214,4
0.67476,-0.001549,2.2049,4
0.73521,0.12732,5.8716,5
0.62394,0.17686,0.94512,5
0.61475,0.038216,5.8101,5
0.6298,0.19617,2.0457,5
0.70521,0.0099847,7.1055,5
0.54317,-0.11391,3.5582,5
0.50584,-0.043637,0.96294,5
0.5929,-0.012912,1.3467,5
0.61936,-0.060696,1.518,5
0.53076,0.034563,4.9947,5
0.57667,0.12357,2.242,5
0.64184,0.055836,4.1185,5
0.6931,0.25796,1.3463,5
0.65076,0.028775,6.1913,5
0.53466,-0.08948,3.0138,5
0.62434,0.10635,1.7403,5
0.64512,0.15449,6.1809,5
0.76053,0.23056,16.481,5
0.67706,0.02325,9.9578,5
0.59554,-0.036411,3.3532,5
0.50581,-0.051944,2.4692,5
0.57127,-0.026039,5.6954,5
0.64748,0.060806,1.5253,5
0.6114,-0.13604,1.6258,5
0.67543,0.15133,6.9818,5
0.68249,-0.0031272,12.554,5
0.58155,0.038179,2.1405,5
0.50378,0.10308,0.063032,5
0.70761,0.26432,4.8771,5
0.60242,0.044936,3.9466,5
0.56233,-0.01941,6.6559,5
0.55975,0.19509,1.2279,5
0.55931,0.0075649,0.75477,5
0.60317,-0.14175,3.7851,5
0.54472,0.12712,2.5234,5
0.62253,0.056374,1.7438,5
0.70562,0.037864,10.184,5
0.63654,0.030602,12.8,5
0.65859,0.27425,2.735,5
0.65014,0.045495,12.585,5
0.50517,-0.07379,1.8437,5
0.55699,-0.049297,6.0619,5
0.6677,0.022962,0.80214,5
0.56263,-0.026981,2.7996,5
0.54663,-0.20505,5.9477,5
0.50908,0.10416,1.2891,5
0.65107,-0.035724,0.018987,5
0.62256,-0.0293,1.9038,5
0.53613,-0.13592,4.3577,5
0.52986,0.18783,3.8241,5


==> graph/NewPlot/plot/NYCIncreasingData100.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot/assigntime10.txt <==
1	10.87	8.29	7.86	6.20	7.53	46.67	11.42	7.11	8.09	7.14	7.35	9.14	8.91	5.63	7.03	7.77	
2	0.67	1.31	1.57	0.64	1.21	2.29	0.64	0.58	1.36	0.58	0.64	1.53	1.31	0.43	1.04	1.22	
3	4.77	4.43	3.86	3.75	3.37	18.10	6.57	3.33	3.81	3.79	3.21	4.90	4.71	2.31	3.80	3.92	
4	0.64	1.16	1.03	0.69	1.14	2.05	1.21	0.59	1.12	1.17	0.68	1.20	1.37	0.30	0.99	0.69	
5	0.43	0.38	0.30	0.37	0.35	1.06	0.54	0.26	0.41	0.37	0.40	0.39	0.48	0.25	0.32	0.39	
6	0.53	0.47	0.38	0.47	0.41	1.35	0.51	0.26	0.95	0.96	0.52	0.99	1.07	0.15	0.20	0.17	
7	11.91	12.18	9.04	12.42	11.09	66.28	24.90	9.69	10.44	12.01	9.84	12.36	12.30	0.04	0.18	0.06	
8	0.61	1.04	1.06	0.77	1.25	2.41	1.71	0.65	1.23	1.28	0.61	1.33	1.45	0.21	0.82	0.48	
9	6.54	8.59	6.23	5.99	6.85	27.00	8.60	5.67	7.09	5.83	5.70	7.68	8.24	7.55	9.85	12.07	
10	1.06	2.19	1.46	1.19	1.69	5.15	1.74	1.18	1.92	1.11	0.98	2.33	1.87	0.26	1.14	0.84	
11	10.15	9.58	8.09	6.80	8.71	49.73	7.70	8.22	9.25	8.91	8.16	10.21	10.71	12.88	12.73	18.56	


==> graph/NewPlot/plot/assigntime100.txt <==
1	89.22	49.92	30.57	26.40	39.65	458.25	61.72	21.47	22.61	20.02	20.35	42.89	24.83	71.34	20.53	74.32	
2	3.27	6.02	2.55	2.78	3.79	14.81	1.60	2.61	1.47	1.08	1.05	3.92	1.71	1.48	1.17	3.02	
3	45.76	22.95	13.21	11.11	17.97	177.38	26.87	8.40	9.34	8.73	8.74	21.63	13.48	33.49	8.94	36.63	
4	3.69	5.57	3.03	5.78	4.17	11.79	1.77	1.42	1.71	1.96	1.40	4.26	2.48	1.34	1.17	2.76	
5	2.38	2.38	1.06	1.45	1.81	9.35	1.78	1.42	0.74	0.65	0.74	1.86	0.86	1.95	0.54	1.39	
6	2.50	2.22	1.25	1.95	1.69	11.64	1.56	0.63	0.74	0.69	0.68	1.79	0.81	1.51	0.66	1.74	
7	42.62	50.63	23.10	69.73	36.97	547.18	41.69	17.20	19.40	19.47	18.52	39.64	28.42	0.47	1.66	1.05	
8	4.80	5.68	3.38	2.93	4.78	19.02	2.67	1.61	1.75	1.82	1.47	4.92	2.45	1.52	1.89	3.09	
9	31.64	51.32	25.93	33.52	40.97	236.03	25.45	18.10	17.03	12.93	13.09	43.22	20.89	27.78	13.53	39.67	
10	6.95	9.61	4.49	5.51	7.83	45.48	3.46	3.76	3.22	2.38	2.32	8.45	3.72	1.93	1.56	2.73	
11	77.39	51.01	33.27	30.67	41.97	443.70	52.27	23.73	26.28	27.80	23.84	43.31	31.37	69.65	24.37	67.45	


==> graph/NewPlot/plot/assigntime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/assigntimeratio10.txt <==
1	1.00	1.31	1.38	1.75	1.44	0.23	0.95	1.53	1.34	1.52	1.48	1.19	1.22	1.93	1.55	1.40	
2	1.00	0.51	0.43	1.05	0.56	0.29	1.05	1.17	0.49	1.16	1.06	0.44	0.51	1.55	0.65	0.55	
3	1.00	1.08	1.24	1.27	1.42	0.26	0.73	1.43	1.25	1.26	1.49	0.97	1.01	2.06	1.26	1.22	
4	1.00	0.55	0.62	0.94	0.56	0.31	0.53	1.09	0.58	0.55	0.95	0.54	0.47	2.15	0.65	0.93	
5	1.00	1.12	1.42	1.14	1.22	0.40	0.79	1.61	1.04	1.15	1.07	1.10	0.89	1.69	1.35	1.09	
6	1.00	1.13	1.38	1.11	1.29	0.39	1.03	1.99	0.56	0.55	1.01	0.53	0.49	3.44	2.62	3.16	
7	1.00	0.98	1.32	0.96	1.07	0.18	0.48	1.23	1.14	0.99	1.21	0.96	0.97	335.47	66.19	213.38	
8	1.00	0.58	0.58	0.80	0.49	0.25	0.36	0.94	0.49	0.47	1.00	0.46	0.42	2.97	0.74	1.27	
9	1.00	0.76	1.05	1.09	0.95	0.24	0.76	1.15	0.92	1.12	1.15	0.85	0.79	0.87	0.66	0.54	
10	1.00	0.48	0.73	0.89	0.63	0.21	0.61	0.90	0.55	0.96	1.08	0.46	0.57	4.04	0.93	1.26	
11	1.00	1.06	1.26	1.49	1.17	0.20	1.32	1.24	1.10	1.14	1.24	0.99	0.95	0.79	0.80	0.55	


==> graph/NewPlot/plot/assigntimeratio100.txt <==
1	1.00	1.79	2.92	3.38	2.25	0.19	1.45	4.15	3.95	4.46	4.38	2.08	3.59	1.25	4.34	1.20	
2	1.00	0.54	1.28	1.18	0.86	0.22	2.04	1.25	2.22	3.01	3.10	0.83	1.91	2.20	2.80	1.08	
3	1.00	1.99	3.46	4.12	2.55	0.26	1.70	5.45	4.90	5.24	5.23	2.12	3.39	1.37	5.12	1.25	
4	1.00	0.66	1.22	0.64	0.89	0.31	2.09	2.61	2.16	1.89	2.63	0.87	1.49	2.75	3.14	1.34	
5	1.00	1.00	2.25	1.64	1.32	0.26	1.34	1.68	3.21	3.66	3.20	1.28	2.76	1.22	4.42	1.71	
6	1.00	1.13	1.99	1.28	1.48	0.21	1.61	3.98	3.39	3.61	3.68	1.40	3.08	1.66	3.77	1.44	
7	1.00	0.84	1.85	0.61	1.15	0.08	1.02	2.48	2.20	2.19	2.30	1.08	1.50	91.41	25.75	40.54	
8	1.00	0.85	1.42	1.64	1.01	0.25	1.79	2.99	2.74	2.64	3.26	0.98	1.96	3.15	2.54	1.55	
9	1.00	0.62	1.22	0.94	0.77	0.13	1.24	1.75	1.86	2.45	2.42	0.73	1.52	1.14	2.34	0.80	
10	1.00	0.72	1.55	1.26	0.89	0.15	2.01	1.85	2.16	2.92	2.99	0.82	1.87	3.59	4.47	2.55	
11	1.00	1.52	2.33	2.52	1.84	0.17	1.48	3.26	2.95	2.78	3.25	1.79	2.47	1.11	3.18	1.15	


==> graph/NewPlot/plot/assigntimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/bigcrossDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot/boundCompares10.txt <==
1	0	154804138	152643826	34600798	154804138	0	13944000	154804138	154804138	154804138	154804138	154773874	154773874	0	96788799	103774708	
2	0	20190408	20026042	4338795	20190408	0	1978320	20190408	20190408	20190408	20190408	20176018	20176018	0	14317653	17347130	
3	0	66840172	66329204	15547472	66840172	0	6972000	66840172	66840172	61626798	66840172	66840172	61626798	0	46412274	53165672	
4	0	17519382	17514688	4196864	17519382	0	2031600	17519382	17519382	15339819	17519382	17519194	15339725	0	12166760	9978368	
5	0	3539924	3536052	1193740	3539924	0	640800	3539924	3539924	3539924	3539928	3539778	3539782	0	2626765	4512384	
6	0	3715588	3688990	1321110	3715588	0	786600	3715588	3715588	3516285	3715588	3909044	3741919	0	1838649	1924661	
7	0	167105624	158992256	89743210	167105624	0	42005460	167105624	167105624	158289138	167105624	166997068	158192231	0	1573658	1005481	
8	0	19085444	16671170	7149922	19085444	0	2940684	19085444	19085444	17166846	19085444	19053126	17149252	0	6752690	6942925	
9	0	202028496	201564088	49005786	202028496	0	24000000	202028496	202028496	202028496	202028496	201963774	201963774	0	162704306	343024587	
10	0	20248168	17916930	13766174	20248168	0	5218488	20248168	20248168	20248168	20248168	20247914	20247914	0	4507195	3969095	
11	0	170291650	169794576	27772352	170291650	0	12000000	170291650	170291650	163201830	170291664	166353886	160817551	0	157677984	258569573	


==> graph/NewPlot/plot/boundCompares100.txt <==
1	0	1651025922	1496220858	316556584	1496221784	0	13944000	635569513	635569513	635569513	629929556	1496221784	629565755	0	595308890	2033429695	
2	0	190429708	170154262	43535437	170239300	0	1978320	76472124	76472124	76472124	73471627	168775206	62172933	0	70888483	305907003	
3	0	741781850	674941678	160518884	674941678	0	6972000	275797902	275797902	255703283	271206306	674941678	251210331	0	266483314	1049346671	
4	0	144383922	126855218	13449052	126864540	0	2031600	65154419	65154419	58967993	64618983	126864316	58486855	0	55476352	209195486	
5	0	53304318	49764394	11752898	49764394	0	640800	20056090	20056090	20056090	20267440	49397320	17294751	0	15991038	47133112	
6	0	54281072	50564454	11786586	50565484	0	786600	18832623	18832623	17136804	18763098	50586602	14948599	0	12946093	56042219	
7	0	1288312330	1120750876	731483870	1121206706	0	42005460	624903678	624903678	557966853	625281313	1130348802	556787519	0	24299900	73432851	
8	0	181429990	162257248	68488773	162344546	0	2940684	74500467	74500467	65312440	73423173	162019250	62547283	0	44102170	213896334	
9	0	2302902982	2100845786	469716800	2100874486	0	24000000	975148920	975148920	975148920	953333510	2099923036	944291966	0	927980777	3294706617	
10	0	350240870	329489546	123054893	329992702	0	5218488	133521500	133521500	133521500	131410721	329311538	117915351	0	77743735	266455014	
11	0	1617259284	1445095364	255007049	1446967634	0	12000000	638807712	638807712	612245429	639596222	1421376848	562421596	0	628458937	1806243291	


==> graph/NewPlot/plot/boundCompares1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/boundUpdates10.txt <==
1	0	119497350	27888000	57135322	119497350	0	15106120	119497350	119497350	119497350	119497350	119497350	119497350	0	74548455	57663618	
2	0	14211120	3956640	10895376	14211120	0	2143300	14211120	14211120	14211120	14211120	14211120	14211120	0	9748966	8946446	
3	0	50315570	13944000	36856257	50315570	0	7553120	50315570	50315570	50315560	50315570	50315570	50315560	0	35258524	27452692	
4	0	13496380	4063200	12422463	13496380	0	2201020	13496380	13496380	13497120	13496380	13496380	13497120	0	9508128	5979270	
5	0	3262540	1281600	4519981	3262540	0	694320	3262540	3262540	3262540	3262540	3262540	3262540	0	2720524	3563002	
6	0	3446140	1573200	6287844	3446140	0	852270	3446140	3446140	3449400	3446140	3736810	3736750	0	1842423	1437235	
7	0	156617280	84010920	245050445	156617280	0	45506035	156617280	156617280	156621600	156617280	156557940	156562260	0	538052	129153	
8	0	15257128	5881368	13185524	15257128	0	3185861	15257128	15257128	15257128	15257128	15256978	15256978	0	5577138	3952957	
9	0	165101480	48000000	149160668	165101480	0	26000120	165101480	165101480	165101480	165101480	165101550	165101550	0	135436420	162035409	
10	0	19036836	10436976	18235665	19036836	0	5653482	19036836	19036836	19036836	19036836	19036836	19036836	0	4501379	2572407	
11	0	124314070	24000000	59901442	124314070	0	13000120	124314070	124314070	124365950	124314070	124314300	124366210	0	111175620	122362293	


==> graph/NewPlot/plot/boundUpdates100.txt <==
1	0	1312184250	27888000	171518616	1192686900	0	15107200	144367890	144367890	144367890	144386700	1192686900	144420510	0	137135786	152325242	
2	0	147680560	3956640	31680261	133469440	0	2144380	16907920	16907920	16907920	16911150	133312340	17124920	0	16205141	21083139	
3	0	595425470	13944000	80890680	545109900	0	7554200	67060650	67060650	67062370	67066550	545109900	67068210	0	64745314	77033488	
4	0	113101280	4063200	159908702	99604900	0	2202100	13617370	13617370	13615930	13615010	99605100	13613780	0	12237772	16291047	
5	0	44209740	1281600	20495598	40947200	0	695400	5248160	5248160	5248160	5248730	40948100	5326580	0	5199531	8133885	
6	0	44312440	1573200	35793434	40866300	0	853350	5502510	5502510	5530870	5489080	41403200	5765070	0	4548649	7301855	
7	0	836701200	84010920	1510646221	680083920	0	45507115	143620730	143620730	143669740	143730560	690107420	144286840	0	11080280	6402648	
8	0	135213996	5881368	33868680	119956868	0	3186941	17309528	17309528	17295848	17337328	119989668	17431138	0	12161210	16755359	
9	0	1860559480	48000000	637431544	1695458000	0	26001200	212745800	212745800	212745800	212741410	1695501700	213073480	0	208372181	277930526	
10	0	283699312	10436976	55678321	264662476	0	5654562	35859526	35859526	35859526	35891786	264968176	36354306	0	25113007	23594547	
11	0	1192728970	24000000	220523985	1068414900	0	13001200	128543060	128543060	128544430	128569760	1068427300	128619270	0	127518264	150530935	


==> graph/NewPlot/plot/boundUpdates1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/computation10.txt <==
1	139441080	38570474	38226653	42029322	30586941	240478389	59808910	38570474	38570474	38570474	38570474	38556542	30573540	44578820	22281596	31972161	
2	19784280	5958204	5930191	8752196	4558096	30668856	10841110	5958204	5958204	5958204	5958204	5952209	4555738	6937780	3957711	5588750	
3	69721080	18721381	18636517	29303257	13508046	109437001	39390520	18721381	18721381	13508022	18721381	18722581	13509222	21282600	12227876	17113862	
4	20317080	5059981	5058609	10221563	3750957	29396843	12736560	5059981	5059981	2879574	5059981	5061087	2880774	4655260	3237806	2931453	
5	6409080	1100972	1100341	3825781	937494	7932345	5273110	1100972	1100972	1100972	1100974	1102099	938679	2915700	764347	1058683	
6	7867080	1315704	1309840	5435694	1116472	9132810	6087820	1315704	1315704	1112728	1315704	1268297	1101180	1214110	489716	487387	
7	420055680	68253442	67170213	199544530	59432788	449675720	295235070	68253442	68253442	59430875	68253442	68230034	59419116	431670	392465	311325	
8	29407920	6326264	6041317	9999783	5086592	37251223	12167450	6326264	6326264	4407768	6326264	6311380	4407610	3216850	1833920	2139206	
9	240001080	54464588	54343224	123160668	46119349	351987746	146391410	54464588	54464588	54464588	54464588	54433392	46088140	124819290	42076250	115459299	
10	52185960	8434478	8218754	12582303	8100983	57946523	20352550	8434478	8434478	8434478	8434478	8435551	8102183	2031250	1101550	1105446	
11	120001080	40989870	40921673	46901442	36787962	222088008	52343850	40989870	40989870	33842782	40989877	39022073	33274649	94137270	37723830	86931946	


==> graph/NewPlot/plot/computation100.txt <==
1	1533959880	211372716	172802229	156412616	138497432	2695667134	1025428800	172802242	172802242	172802242	170443842	172922242	137038936	1172228300	157192469	893452520	
2	217735080	27429414	21461691	29537081	16891823	343057382	182784700	21471210	21471210	21471210	21415602	20937713	16031159	162533900	20545457	139124016	
3	767039880	94214070	75492689	73337680	55391079	1292103193	471367400	75492727	75492727	55391413	75288691	75612689	55407656	593588600	72021396	469703398	
4	223595880	21856001	16793659	157707802	13369268	301656072	202094500	16796020	16796020	10614715	16733561	16915808	10733035	125552500	12765242	89457237	
5	70607880	6589569	5488597	19801398	4044992	103935569	62115500	5488597	5488597	5488597	5486802	5424610	3961685	63143100	3467281	18907516	
6	86645880	7463996	6148277	34941284	4638208	119530065	63857700	6148292	6148292	4374792	6136639	6010401	4416449	56459100	3537463	23007961	
7	4620720480	351941825	283653568	1465140306	216806012	4727428242	4186147900	283688855	283688855	216623244	283649242	283367681	216666680	49373000	5866644	33364522	
8	323595120	32049929	25719566	30682939	19867203	412334265	252340900	25724498	25724498	16529686	25679606	25664617	16564870	129666200	13022149	92955744	
9	2640119880	293291631	238826293	611431544	201002628	4043549293	2101500900	238827043	238827043	238827043	236614195	238449468	198758612	2148167800	219725959	1436739062	
10	574153560	49046123	40604617	50024959	38091051	812512723	381323100	40611645	40611645	40611645	40566017	40238213	36904854	182122500	19214015	119313076	
11	1320119880	248385037	207309582	207523985	191392112	2287588874	900980000	207738572	207738572	181174510	205334089	194713574	168448563	1157286400	203073314	842549404	


==> graph/NewPlot/plot/computation1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/computationratio10.txt <==
1	0.00	0.72	0.73	0.70	0.78	-0.72	0.57	0.72	0.72	0.72	0.72	0.72	0.78	0.68	0.84	0.77	
2	0.00	0.70	0.70	0.56	0.77	-0.55	0.45	0.70	0.70	0.70	0.70	0.70	0.77	0.65	0.80	0.72	
3	0.00	0.73	0.73	0.58	0.81	-0.57	0.44	0.73	0.73	0.81	0.73	0.73	0.81	0.69	0.82	0.75	
4	0.00	0.75	0.75	0.50	0.82	-0.45	0.37	0.75	0.75	0.86	0.75	0.75	0.86	0.77	0.84	0.86	
5	0.00	0.83	0.83	0.40	0.85	-0.24	0.18	0.83	0.83	0.83	0.83	0.83	0.85	0.55	0.88	0.83	
6	0.00	0.83	0.83	0.31	0.86	-0.16	0.23	0.83	0.83	0.86	0.83	0.84	0.86	0.85	0.94	0.94	
7	0.00	0.84	0.84	0.52	0.86	-0.07	0.30	0.84	0.84	0.86	0.84	0.84	0.86	1.00	1.00	1.00	
8	0.00	0.78	0.79	0.66	0.83	-0.27	0.59	0.78	0.78	0.85	0.78	0.79	0.85	0.89	0.94	0.93	
9	0.00	0.77	0.77	0.49	0.81	-0.47	0.39	0.77	0.77	0.77	0.77	0.77	0.81	0.48	0.82	0.52	
10	0.00	0.84	0.84	0.76	0.84	-0.11	0.61	0.84	0.84	0.84	0.84	0.84	0.84	0.96	0.98	0.98	
11	0.00	0.66	0.66	0.61	0.69	-0.85	0.56	0.66	0.66	0.72	0.66	0.67	0.72	0.22	0.69	0.28	


==> graph/NewPlot/plot/computationratio100.txt <==
1	0.00	0.86	0.89	0.90	0.91	-0.76	0.33	0.89	0.89	0.89	0.89	0.89	0.91	0.24	0.90	0.42	
2	0.00	0.87	0.90	0.86	0.92	-0.58	0.16	0.90	0.90	0.90	0.90	0.90	0.93	0.25	0.91	0.36	
3	0.00	0.88	0.90	0.90	0.93	-0.68	0.39	0.90	0.90	0.93	0.90	0.90	0.93	0.23	0.91	0.39	
4	0.00	0.90	0.92	0.29	0.94	-0.35	0.10	0.92	0.92	0.95	0.93	0.92	0.95	0.44	0.94	0.60	
5	0.00	0.91	0.92	0.72	0.94	-0.47	0.12	0.92	0.92	0.92	0.92	0.92	0.94	0.11	0.95	0.73	
6	0.00	0.91	0.93	0.60	0.95	-0.38	0.26	0.93	0.93	0.95	0.93	0.93	0.95	0.35	0.96	0.73	
7	0.00	0.92	0.94	0.68	0.95	-0.02	0.09	0.94	0.94	0.95	0.94	0.94	0.95	0.99	1.00	0.99	
8	0.00	0.90	0.92	0.91	0.94	-0.27	0.22	0.92	0.92	0.95	0.92	0.92	0.95	0.60	0.96	0.71	
9	0.00	0.89	0.91	0.77	0.92	-0.53	0.20	0.91	0.91	0.91	0.91	0.91	0.92	0.19	0.92	0.46	
10	0.00	0.91	0.93	0.91	0.93	-0.42	0.34	0.93	0.93	0.93	0.93	0.93	0.94	0.68	0.97	0.79	
11	0.00	0.81	0.84	0.84	0.86	-0.73	0.32	0.84	0.84	0.86	0.84	0.85	0.87	0.12	0.85	0.36	


==> graph/NewPlot/plot/computationratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/covtDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot/dataAccess10.txt <==
1	27888000	13944000	13944000	27888000	13944000	173920053	19924891	13944000	13944000	13944000	13944000	13944000	13944000	8282012	7191673	4457774	
2	3956640	1978320	1978320	3956640	1978320	23897970	3062431	1978320	1978320	1978320	1978320	1978320	1978320	1291438	1078619	693670	
3	13944000	6972000	6972000	13944000	6972000	84886834	10911052	6972000	6972000	6972000	6972000	6972000	6972000	3964512	4287308	2128152	
4	4063200	2031600	2031600	4063200	2031600	23265488	3305256	2031600	2031600	2031600	2031600	2031600	2031600	897374	1230642	465418	
5	1281600	640800	640800	1281600	640800	7107486	1168111	640800	640800	640800	640800	640800	640800	575154	523949	291462	
6	1573200	786600	786600	1573200	786600	8614689	1395382	786600	786600	786600	786600	786600	786600	231778	315623	121303	
7	84010920	42005460	42005460	84010920	42005460	447804686	71528967	42005460	42005460	42005460	42005460	42005460	42005460	73204	249502	43059	
8	5881368	2940684	2940684	5881368	2940684	32858572	4157429	2940684	2940684	2940684	2940684	2940684	2940684	605260	801060	321577	
9	48000000	24000000	24000000	48000000	24000000	274892087	38639141	24000000	24000000	24000000	24000000	24000000	24000000	24787186	18426114	12481821	
10	10436976	5218488	5218488	10436976	5218488	58234649	7253743	5218488	5218488	5218488	5218488	5218488	5218488	369890	700945	203017	
11	24000000	12000000	12000000	24000000	12000000	145791555	17234385	12000000	12000000	12000000	12000000	12000000	12000000	18431280	9376006	9413619	


==> graph/NewPlot/plot/dataAccess100.txt <==
1	55776000	27888000	13944000	27888000	13944000	1566575746	24198288	13944000	13944000	13944000	13944000	13944000	13944000	22134394	12715373	11721142	
2	7913280	3956640	1978320	3956640	1978320	219775952	3806167	1978320	1978320	1978320	1978320	1978320	1978320	3078028	1753890	1624151	
3	27888000	13944000	6972000	13944000	6972000	780273613	11685674	6972000	6972000	6972000	6972000	6972000	6972000	11231956	6368210	5934734	
4	8126400	4063200	2031600	4063200	2031600	214624401	4052545	2031600	2031600	2031600	2031600	2031600	2031600	2442916	1641436	1254337	
5	2563200	1281600	640800	1281600	640800	66573140	1261955	640800	640800	640800	640800	640800	640800	1246350	621966	630243	
6	3146400	1573200	786600	1573200	786600	83257401	1425177	786600	786600	786600	786600	786600	786600	1096632	582431	563403	
7	168021840	84010920	42005460	84010920	42005460	4402883254	83866939	42005460	42005460	42005460	42005460	42005460	42005460	856750	1846267	492654	
8	11762736	5881368	2940684	5881368	2940684	313784703	5464093	2940684	2940684	2940684	2940684	2940684	2940684	2488044	1686376	1295541	
9	96000000	48000000	24000000	48000000	24000000	2474735917	45015009	24000000	24000000	24000000	24000000	24000000	24000000	42682018	22876571	21480490	
10	20873952	10436976	5218488	10436976	5218488	579572356	9031719	5218488	5218488	5218488	5218488	5218488	5218488	3365800	2950452	1817947	
11	48000000	24000000	12000000	24000000	12000000	1274853437	21009800	12000000	12000000	12000000	12000000	12000000	12000000	22641724	11637355	11579393	


==> graph/NewPlot/plot/dataAccess1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/memoryUsage10.txt <==
1	0.00	106.38	17.73	35.46	106.38	172.39	8.87	106.39	106.39	106.39	106.39	115.25	115.25	172.39	299.15	299.14	
2	0.00	15.09	2.52	5.03	15.09	2.79	1.26	15.09	15.09	15.09	15.09	16.35	16.35	2.79	20.69	20.69	
3	0.00	53.19	8.87	17.73	53.19	79.51	4.43	53.19	53.19	66.49	53.19	57.63	70.92	79.51	143.44	143.44	
4	0.00	15.50	2.58	5.17	15.50	1.85	1.29	15.50	15.50	19.38	15.50	16.79	20.67	1.85	19.43	19.43	
5	0.00	4.89	0.81	1.63	4.89	1.09	0.41	4.89	4.89	4.89	4.89	5.30	5.30	1.09	6.53	6.53	
6	0.00	6.00	1.00	2.00	6.00	1.94	0.50	6.00	6.00	7.50	6.00	6.50	8.00	1.94	8.72	8.72	
7	0.00	320.48	53.41	106.83	320.48	38.24	26.71	320.48	320.48	400.60	320.48	347.18	427.30	38.24	118.53	118.52	
8	0.00	22.44	3.74	7.48	22.44	3.54	1.87	22.44	22.44	28.05	22.44	24.31	29.92	3.54	28.72	28.72	
9	0.00	183.11	30.52	61.04	183.11	20.87	15.26	183.11	183.11	183.11	183.11	198.37	198.37	20.87	222.32	222.32	
10	0.00	39.81	6.64	13.27	39.81	7.53	3.32	39.81	39.81	39.81	39.81	43.13	43.13	7.53	52.15	52.15	
11	0.00	91.55	15.26	30.52	91.55	69.11	7.63	91.55	91.55	114.44	91.55	99.18	122.07	69.11	172.90	172.90	


==> graph/NewPlot/plot/memoryUsage100.txt <==
1	0.00	1010.69	17.73	341.32	904.31	172.39	8.87	106.42	106.42	106.42	106.42	913.25	115.37	172.39	303.99	303.99	evaluation time: 1423.816214577
2	0.00	143.43	2.52	48.42	128.33	2.79	1.26	15.13	15.13	15.13	15.13	129.67	16.47	2.79	21.27	21.27	evaluation time: 81.646401586
3	0.00	505.37	8.87	170.66	452.17	79.51	4.43	53.23	53.23	66.53	53.23	456.68	71.04	79.51	145.08	145.08	evaluation time: 616.499854019
4	0.00	147.29	2.58	49.73	131.79	1.85	1.29	15.54	15.54	19.42	15.54	133.16	20.79	1.85	19.62	19.62	evaluation time: 84.903218187
5	0.00	46.48	0.82	15.69	41.60	1.09	0.41	4.93	4.93	4.93	4.93	42.08	5.41	1.09	6.59	6.59	evaluation time: 44.360762813
6	0.00	57.05	1.00	19.25	51.05	1.94	0.50	6.04	6.04	7.54	6.04	51.63	8.12	1.94	8.86	8.86	evaluation time: 49.287721721
7	0.00	3044.56	53.41	1028.19	2724.09	38.24	26.71	320.52	320.52	400.64	320.52	2750.87	427.42	38.24	390.49	390.48	evaluation time: 1588.560867204
8	0.00	213.18	3.74	71.98	190.74	3.54	1.87	22.48	22.48	28.09	22.48	192.69	30.03	3.54	29.32	29.32	evaluation time: 98.117404666
9	0.00	1739.54	30.52	587.46	1556.44	20.87	15.26	183.15	183.15	183.15	183.15	1571.77	198.48	20.87	222.96	222.96	evaluation time: 958.887174901
10	0.00	378.27	6.64	127.74	338.46	7.53	3.32	39.85	39.85	39.85	39.85	341.85	43.25	7.53	55.30	55.30	evaluation time: 177.375066423
11	0.00	869.79	15.26	293.73	778.24	69.11	7.63	91.59	91.59	114.48	91.59	785.94	122.19	69.11	174.23	174.23	evaluation time: 1482.756849329


==> graph/NewPlot/plot/memoryUsage1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/motivation.txt <==
1	11.1	10.2	9.8	9.9	4.16	5.10	4.94	5.13
2	19.2	16.8 	16.9	0.1	4.34	4.59	4.59	0.03

==> graph/NewPlot/plot/refineratio10.txt <==
1	1.00	7.64	6.98	1.51	7.04	0.99	0.72	9.52	7.53	9.40	9.38	6.22	7.44	1.33	7.39	3.35	
2	1.00	3.03	1.92	2.80	1.96	1.82	1.85	6.09	1.98	6.42	4.94	2.72	3.28	0.82	3.52	0.99	
3	1.00	2.86	3.42	1.49	4.67	1.01	0.69	5.18	4.09	3.38	6.34	2.57	3.12	1.31	5.10	2.13	
4	1.00	3.34	3.21	2.82	3.37	1.83	1.33	6.31	3.59	3.41	5.95	3.09	3.07	1.31	4.72	2.06	
5	1.00	3.67	4.07	2.41	4.29	1.91	1.43	6.84	3.75	4.18	4.13	3.33	3.15	0.96	4.66	1.36	
6	1.00	4.48	5.09	2.37	5.19	1.50	1.34	9.27	2.41	2.20	3.08	2.49	2.65	2.11	8.99	3.83	
7	1.00	4.42	5.61	1.56	6.15	0.63	0.61	7.03	6.02	5.33	6.58	4.89	5.56	341.10	270.32	533.32	
8	1.00	3.17	3.14	2.40	3.00	1.63	1.02	4.47	2.72	2.92	5.98	2.72	2.18	2.15	7.54	3.76	
9	1.00	4.21	3.20	1.90	4.18	0.97	0.64	4.76	3.75	4.81	4.86	3.55	3.55	0.50	2.81	0.91	
10	1.00	2.61	2.92	1.88	2.96	1.11	0.99	5.50	2.27	6.61	6.73	1.92	3.28	4.04	8.22	4.79	
11	1.00	7.03	6.45	1.32	8.44	0.95	0.68	10.39	8.44	8.82	10.85	7.13	6.63	0.51	5.31	1.18	


==> graph/NewPlot/plot/refineratio100.txt <==
1	1.00	7.45	13.93	2.50	12.69	1.97	1.75	11.32	13.74	13.99	14.27	11.93	11.38	1.31	16.06	3.19	
2	1.00	3.49	7.75	4.62	7.16	3.45	3.28	4.58	8.57	8.77	9.05	5.90	7.27	1.25	10.41	2.07	
3	1.00	3.91	10.50	2.82	9.71	2.39	1.81	10.10	10.29	9.59	9.77	7.13	7.29	1.16	13.11	2.45	
4	1.00	3.29	6.89	4.45	7.83	3.27	2.85	9.90	9.22	8.98	6.32	5.83	6.92	1.68	11.83	2.61	
5	1.00	3.87	11.00	4.20	9.75	3.34	2.52	4.30	11.24	11.07	10.55	5.32	5.52	1.19	14.05	1.86	
6	1.00	4.91	12.05	4.03	11.83	3.15	2.74	11.55	11.34	12.30	12.34	5.52	7.26	1.63	13.90	2.32	
7	1.00	5.86	10.04	2.33	2.30	1.61	1.51	14.39	13.67	9.72	13.04	11.95	11.81	86.10	136.04	148.83	
8	1.00	4.13	8.48	4.44	8.83	3.35	2.63	8.64	9.06	10.40	10.47	7.01	8.11	2.16	13.79	3.17	
9	1.00	4.69	8.08	2.84	8.15	2.08	1.89	5.64	7.76	6.57	8.80	7.82	8.10	0.83	9.13	1.44	
10	1.00	3.58	10.16	3.83	8.55	2.78	2.62	7.27	10.84	9.38	9.75	6.83	9.92	2.90	17.18	4.46	
11	1.00	8.84	17.83	2.27	15.99	1.75	1.64	18.50	17.34	15.44	17.17	12.84	14.19	1.11	19.36	3.27	


==> graph/NewPlot/plot/refineratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/refinetime10.txt <==
1	1.76	0.23	0.25	1.16	0.25	1.78	2.43	0.18	0.23	0.19	0.19	0.28	0.24	1.32	0.24	0.52	
2	0.15	0.05	0.08	0.05	0.08	0.08	0.08	0.02	0.08	0.02	0.03	0.06	0.05	0.18	0.04	0.15	
3	0.70	0.24	0.20	0.47	0.15	0.69	1.01	0.14	0.17	0.21	0.11	0.27	0.22	0.54	0.14	0.33	
4	0.17	0.05	0.05	0.06	0.05	0.09	0.13	0.03	0.05	0.05	0.03	0.06	0.06	0.13	0.04	0.08	
5	0.10	0.03	0.02	0.04	0.02	0.05	0.07	0.01	0.03	0.02	0.02	0.03	0.03	0.10	0.02	0.07	
6	0.10	0.02	0.02	0.04	0.02	0.07	0.08	0.01	0.04	0.05	0.03	0.04	0.04	0.05	0.01	0.03	
7	3.03	0.68	0.54	1.94	0.49	4.80	4.92	0.43	0.50	0.57	0.46	0.62	0.54	0.01	0.01	0.01	
8	0.19	0.06	0.06	0.08	0.06	0.12	0.19	0.04	0.07	0.07	0.03	0.07	0.09	0.09	0.03	0.05	
9	1.36	0.32	0.42	0.71	0.33	1.40	2.12	0.29	0.36	0.28	0.28	0.38	0.38	2.70	0.48	1.49	
10	0.32	0.12	0.11	0.17	0.11	0.29	0.32	0.06	0.14	0.05	0.05	0.16	0.10	0.08	0.04	0.07	
11	1.67	0.24	0.26	1.26	0.20	1.76	2.47	0.16	0.20	0.19	0.15	0.23	0.25	3.30	0.32	1.42	


==> graph/NewPlot/plot/refinetime100.txt <==
1	4.52	0.61	0.32	1.81	0.36	2.30	2.58	0.40	0.33	0.32	0.32	0.38	0.40	3.45	0.28	1.42	
2	0.33	0.09	0.04	0.07	0.05	0.10	0.10	0.07	0.04	0.04	0.04	0.06	0.05	0.26	0.03	0.16	
3	1.75	0.45	0.17	0.62	0.18	0.73	0.97	0.17	0.17	0.18	0.18	0.25	0.24	1.50	0.13	0.71	
4	0.37	0.11	0.05	0.08	0.05	0.11	0.13	0.04	0.04	0.04	0.06	0.06	0.05	0.22	0.03	0.14	
5	0.18	0.05	0.02	0.04	0.02	0.06	0.07	0.04	0.02	0.02	0.02	0.03	0.03	0.16	0.01	0.10	
6	0.20	0.04	0.02	0.05	0.02	0.06	0.07	0.02	0.02	0.02	0.02	0.04	0.03	0.12	0.01	0.09	
7	7.88	1.34	0.78	3.38	3.43	4.90	5.23	0.55	0.58	0.81	0.60	0.66	0.67	0.09	0.06	0.05	
8	0.48	0.11	0.06	0.11	0.05	0.14	0.18	0.05	0.05	0.05	0.05	0.07	0.06	0.22	0.03	0.15	
9	3.58	0.76	0.44	1.26	0.44	1.72	1.89	0.63	0.46	0.54	0.41	0.46	0.44	4.32	0.39	2.48	
10	0.88	0.25	0.09	0.23	0.10	0.32	0.34	0.12	0.08	0.09	0.09	0.13	0.09	0.30	0.05	0.20	
11	4.68	0.53	0.26	2.06	0.29	2.68	2.86	0.25	0.27	0.30	0.27	0.36	0.33	4.22	0.24	1.43	


==> graph/NewPlot/plot/refinetime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/roadIncreasingK.txt <==
1	null
2	null
3	null


==> graph/NewPlot/plot/roadIndexType100.txt <==
1	null
2	null
3	null


==> graph/NewPlot/plot/runingtime10.txt <==
1	12.63	8.52	8.11	7.36	7.78	48.45	13.84	7.30	8.33	7.33	7.54	9.42	9.15	6.94	7.26	8.29	
2	0.82	1.36	1.65	0.69	1.29	2.37	0.72	0.60	1.44	0.60	0.67	1.59	1.35	0.62	1.09	1.37	
3	5.47	4.67	4.06	4.22	3.52	18.79	7.58	3.47	3.98	3.99	3.32	5.18	4.93	2.85	3.94	4.25	
4	0.82	1.21	1.08	0.75	1.19	2.14	1.34	0.62	1.17	1.22	0.71	1.26	1.42	0.43	1.02	0.78	
5	0.52	0.41	0.32	0.41	0.37	1.11	0.61	0.28	0.43	0.39	0.42	0.42	0.51	0.35	0.34	0.46	
6	0.63	0.49	0.40	0.52	0.43	1.42	0.59	0.28	0.99	1.01	0.55	1.03	1.11	0.20	0.21	0.19	
7	14.94	12.86	9.58	14.36	11.58	71.08	29.82	10.12	10.95	12.57	10.30	12.98	12.84	0.04	0.19	0.06	
8	0.80	1.10	1.12	0.85	1.32	2.53	1.90	0.69	1.30	1.35	0.64	1.40	1.54	0.30	0.85	0.53	
9	7.89	8.91	6.65	6.71	7.18	28.40	10.72	5.96	7.45	6.11	5.98	8.07	8.62	10.25	10.34	13.57	
10	1.38	2.32	1.57	1.36	1.80	5.44	2.06	1.24	2.06	1.15	1.03	2.50	1.96	0.34	1.18	0.91	
11	11.82	9.82	8.35	8.07	8.91	51.49	10.17	8.38	9.45	9.10	8.31	10.45	10.96	16.18	13.04	19.98	


==> graph/NewPlot/plot/runingtime100.txt <==
1	93.74	50.53	30.90	28.21	40.01	460.55	64.30	21.87	22.94	20.35	20.67	43.27	25.23	74.80	20.82	75.74	
2	3.60	6.12	2.59	2.85	3.83	14.90	1.70	2.68	1.51	1.12	1.09	3.98	1.76	1.75	1.20	3.18	
3	47.51	23.40	13.38	11.73	18.14	178.11	27.84	8.57	9.51	8.91	8.92	21.88	13.72	34.99	9.07	37.34	
4	4.06	5.68	3.08	5.86	4.22	11.90	1.90	1.45	1.75	2.00	1.46	4.33	2.53	1.56	1.21	2.90	
5	2.57	2.43	1.08	1.50	1.83	9.40	1.85	1.46	0.76	0.67	0.76	1.89	0.90	2.11	0.55	1.49	
6	2.70	2.26	1.27	2.00	1.71	11.71	1.63	0.64	0.76	0.71	0.70	1.82	0.84	1.63	0.68	1.83	
7	50.50	51.97	23.88	73.11	40.40	552.07	46.92	17.75	19.98	20.28	19.12	40.30	29.08	0.56	1.71	1.10	
8	5.28	5.79	3.44	3.04	4.83	19.16	2.86	1.66	1.80	1.86	1.52	4.98	2.51	1.74	1.92	3.24	
9	35.22	52.08	26.37	34.78	41.40	237.75	27.34	18.73	17.50	13.48	13.49	43.68	21.33	32.10	13.92	42.15	
10	7.83	9.86	4.58	5.74	7.94	45.80	3.80	3.88	3.30	2.48	2.41	8.58	3.81	2.24	1.61	2.92	
11	82.07	51.54	33.54	32.73	42.26	446.37	55.13	23.98	26.55	28.10	24.11	43.68	31.70	73.87	24.61	68.88	


==> graph/NewPlot/plot/runingtime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot/runingtimeratio10.txt <==
1	1.00	1.48	1.56	1.72	1.62	0.26	0.91	1.73	1.52	1.72	1.67	1.34	1.38	1.82	1.74	1.52	
2	1.00	0.61	0.50	1.19	0.64	0.35	1.14	1.37	0.57	1.36	1.24	0.52	0.61	1.33	0.76	0.60	
3	1.00	1.17	1.35	1.30	1.55	0.29	0.72	1.58	1.38	1.37	1.65	1.06	1.11	1.92	1.39	1.29	
4	1.00	0.67	0.75	1.09	0.69	0.38	0.61	1.32	0.70	0.67	1.15	0.65	0.57	1.89	0.80	1.05	
5	1.00	1.28	1.62	1.27	1.41	0.47	0.86	1.87	1.20	1.33	1.24	1.25	1.03	1.48	1.55	1.13	
6	1.00	1.28	1.57	1.22	1.48	0.44	1.07	2.29	0.64	0.62	1.14	0.61	0.57	3.11	2.97	3.26	
7	1.00	1.16	1.56	1.04	1.29	0.21	0.50	1.48	1.36	1.19	1.45	1.15	1.16	336.60	78.15	242.91	
8	1.00	0.73	0.72	0.95	0.61	0.32	0.42	1.16	0.62	0.60	1.25	0.57	0.52	2.72	0.95	1.51	
9	1.00	0.89	1.19	1.18	1.10	0.28	0.74	1.33	1.06	1.29	1.32	0.98	0.92	0.77	0.76	0.58	
10	1.00	0.60	0.88	1.01	0.77	0.25	0.67	1.11	0.67	1.19	1.34	0.55	0.70	4.04	1.17	1.52	
11	1.00	1.20	1.42	1.47	1.33	0.23	1.16	1.41	1.25	1.30	1.42	1.13	1.08	0.73	0.91	0.59	


==> graph/NewPlot/plot/runingtimeratio100.txt <==
1	1.00	1.86	3.03	3.32	2.34	0.20	1.46	4.29	4.09	4.61	4.54	2.17	3.72	1.25	4.50	1.24	
2	1.00	0.59	1.39	1.26	0.94	0.24	2.11	1.34	2.38	3.21	3.30	0.90	2.05	2.06	3.00	1.13	
3	1.00	2.03	3.55	4.05	2.62	0.27	1.71	5.54	5.00	5.33	5.32	2.17	3.46	1.36	5.24	1.27	
4	1.00	0.72	1.32	0.69	0.96	0.34	2.14	2.79	2.32	2.03	2.78	0.94	1.60	2.60	3.37	1.40	
5	1.00	1.06	2.38	1.72	1.40	0.27	1.39	1.76	3.39	3.85	3.37	1.36	2.87	1.22	4.65	1.72	
6	1.00	1.20	2.13	1.35	1.58	0.23	1.66	4.19	3.58	3.81	3.88	1.48	3.22	1.65	3.99	1.48	
7	1.00	0.97	2.11	0.69	1.25	0.09	1.08	2.85	2.53	2.49	2.64	1.25	1.74	90.54	29.48	45.73	
8	1.00	0.91	1.53	1.74	1.09	0.28	1.85	3.17	2.93	2.83	3.47	1.06	2.10	3.03	2.74	1.63	
9	1.00	0.68	1.34	1.01	0.85	0.15	1.29	1.88	2.01	2.61	2.61	0.81	1.65	1.10	2.53	0.84	
10	1.00	0.79	1.71	1.36	0.99	0.17	2.06	2.02	2.37	3.16	3.25	0.91	2.06	3.50	4.87	2.68	
11	1.00	1.59	2.45	2.51	1.94	0.18	1.49	3.42	3.09	2.92	3.40	1.88	2.59	1.11	3.33	1.19	


==> graph/NewPlot/plot/runingtimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlot/plot1/assigntime10.txt <==
1	10.06	10.37	12.06	7.82	11.58	53.74	12.59	8.52	10.71	11.36	10.73	10.71	11.17	6.16	10.24	8.45	
2	0.59	2.22	1.54	0.67	1.41	1.35	0.79	0.58	1.61	1.88	0.61	0.58	0.95	0.42	1.14	0.92	
3	5.20	5.14	3.66	3.43	4.48	29.45	6.15	3.46	4.01	4.51	4.48	3.24	3.66	1.77	2.77	2.78	
4	0.89	2.23	1.45	0.84	1.31	1.73	1.23	0.64	1.92	1.41	2.10	0.65	0.81	0.23	0.91	0.54	
5	0.44	0.87	0.65	0.29	0.31	0.44	0.36	0.23	0.28	0.24	0.25	0.25	0.28	0.19	0.13	0.35	
6	0.18	0.19	0.18	0.15	0.20	0.40	0.47	0.09	0.37	0.16	0.15	0.11	0.16	0.00	0.00	0.00	
7	5.52	7.10	7.62	8.31	6.79	29.26	9.16	6.41	7.33	7.28	6.70	6.04	6.57	0.05	0.19	0.10	
8	2.36	4.79	4.73	4.27	4.91	13.02	3.96	3.42	4.64	6.22	3.52	3.78	4.07	1.90	3.92	4.19	
9	6.98	10.26	8.31	7.41	9.48	29.34	9.77	7.59	8.61	9.20	9.27	7.36	9.59	7.14	11.24	12.26	
10	1.27	1.97	3.01	1.94	2.61	7.99	2.28	1.78	2.81	2.36	1.56	1.63	1.55	0.13	0.46	0.33	
11	22.14	21.99	20.43	18.42	25.64	123.50	17.93	19.42	21.85	23.51	22.24	19.81	22.60	24.54	20.64	29.89	


==> graph/NewPlot/plot1/assigntime100.txt <==
1	77.50	46.79	27.58	26.21	39.09	508.72	55.17	20.39	21.26	41.74	21.43	23.21	27.43	61.82	19.19	67.39	
2	3.06	6.09	1.82	2.47	3.39	8.47	1.84	3.03	1.19	6.93	0.88	0.96	1.21	1.12	0.92	2.46	
3	37.16	22.64	11.97	11.89	16.03	224.11	25.28	7.33	9.09	16.32	8.07	7.52	10.29	29.55	8.76	32.15	
4	3.75	8.35	1.59	4.95	3.16	7.18	1.64	1.02	1.32	3.76	1.47	1.51	1.71	0.83	0.81	1.57	
5	1.68	5.23	0.91	1.53	1.34	3.67	0.89	0.27	0.46	1.40	0.32	0.31	0.49	0.80	0.32	0.90	
6	2.86	2.18	1.02	2.05	1.50	6.88	2.19	0.58	0.76	1.48	0.73	0.66	0.59	2.01	0.45	0.94	
7	20.25	24.82	10.53	21.55	20.30	208.64	15.94	7.63	8.71	19.39	9.02	8.45	11.77	0.72	0.90	0.94	
8	11.47	23.55	10.21	12.04	18.33	97.38	8.00	8.05	6.72	19.12	5.09	5.19	6.83	5.46	4.91	10.86	
9	29.96	49.24	25.38	32.78	44.93	245.21	22.77	13.30	17.73	41.80	17.41	14.11	21.68	24.39	13.15	34.64	
10	5.20	10.20	4.26	5.60	8.58	49.15	3.73	3.71	3.19	6.98	2.14	2.18	3.22	1.34	1.30	2.16	
11	159.03	114.57	67.49	73.04	114.22	1157.05	106.82	47.36	56.58	98.93	54.33	47.71	55.56	127.34	46.72	128.36	


==> graph/NewPlot/plot1/assigntime1000.txt <==
1	691.81	508.14	244.24	561.70	483.35	5220.44	533.86	111.41	141.02	500.39	113.98	113.53	147.74	653.77	125.21	774.33	
2	13.48	34.52	18.26	69.90	29.41	80.19	8.59	5.09	8.23	29.53	5.10	5.52	10.38	8.62	5.36	24.92	
3	329.85	174.16	109.48	272.68	150.02	2143.20	249.00	49.58	62.17	161.10	51.17	51.91	66.33	318.25	53.90	379.10	
4	13.72	32.45	14.74	170.35	24.84	69.82	7.81	4.82	7.06	26.25	6.07	4.94	8.87	7.45	4.33	19.93	
5	9.46	13.49	5.78	32.75	10.04	32.22	6.10	1.98	2.87	9.07	2.37	2.07	3.44	5.83	1.41	5.57	
6	22.87	13.13	7.31	43.97	11.06	62.79	17.78	3.37	4.44	11.44	3.73	3.75	5.39	18.97	2.33	11.24	
7	116.60	375.32	116.18	611.31	404.12	1974.73	95.75	39.88	57.60	556.35	52.39	43.84	81.77	21.36	17.42	46.41	
8	64.70	217.49	118.69	444.98	196.37	1019.91	51.47	30.72	47.92	198.52	30.37	30.92	49.55	50.72	33.46	164.08	
9	202.19	489.63	223.14	1105.05	404.59	2529.22	161.89	73.55	122.00	437.65	91.48	71.50	131.43	163.65	73.46	398.86	
10	29.06	78.87	42.69	173.41	69.11	473.34	22.17	11.40	17.84	73.69	11.88	11.66	18.82	18.50	12.07	46.63	
11	1396.32	1198.94	634.66	1416.93	1224.34	12615.61	1212.37	273.54	346.62	1149.36	308.08	274.02	374.30	1250.68	258.79	1402.26	


==> graph/NewPlot/plot1/assigntimeratio10.txt <==
1	1.00	0.97	0.83	1.29	0.87	0.19	0.80	1.18	0.94	0.89	0.94	0.94	0.90	1.63	0.98	1.19	
2	1.00	0.27	0.38	0.88	0.42	0.44	0.75	1.01	0.37	0.31	0.97	1.02	0.62	1.39	0.52	0.64	
3	1.00	1.01	1.42	1.52	1.16	0.18	0.85	1.50	1.30	1.15	1.16	1.61	1.42	2.94	1.88	1.87	
4	1.00	0.40	0.62	1.06	0.68	0.52	0.72	1.39	0.46	0.63	0.42	1.36	1.11	3.81	0.98	1.67	
5	1.00	0.50	0.67	1.51	1.42	0.99	1.20	1.90	1.57	1.81	1.76	1.77	1.54	2.27	3.49	1.26	
6	1.00	0.94	1.01	1.20	0.88	0.45	0.38	1.99	0.49	1.15	1.22	1.71	1.12	93.56	118.36	146.95	
7	1.00	0.78	0.72	0.66	0.81	0.19	0.60	0.86	0.75	0.76	0.82	0.91	0.84	107.14	28.51	56.75	
8	1.00	0.49	0.50	0.55	0.48	0.18	0.60	0.69	0.51	0.38	0.67	0.63	0.58	1.24	0.60	0.56	
9	1.00	0.68	0.84	0.94	0.74	0.24	0.71	0.92	0.81	0.76	0.75	0.95	0.73	0.98	0.62	0.57	
10	1.00	0.64	0.42	0.65	0.49	0.16	0.56	0.71	0.45	0.54	0.81	0.78	0.82	10.02	2.75	3.79	
11	1.00	1.01	1.08	1.20	0.86	0.18	1.23	1.14	1.01	0.94	1.00	1.12	0.98	0.90	1.07	0.74	


==> graph/NewPlot/plot1/assigntimeratio100.txt <==
1	1.00	1.66	2.81	2.96	1.98	0.15	1.40	3.80	3.65	1.86	3.62	3.34	2.82	1.25	4.04	1.15	
2	1.00	0.50	1.69	1.24	0.90	0.36	1.67	1.01	2.58	0.44	3.50	3.20	2.53	2.74	3.32	1.25	
3	1.00	1.64	3.10	3.13	2.32	0.17	1.47	5.07	4.09	2.28	4.60	4.94	3.61	1.26	4.24	1.16	
4	1.00	0.45	2.35	0.76	1.19	0.52	2.29	3.66	2.84	1.00	2.55	2.49	2.19	4.54	4.63	2.39	
5	1.00	0.32	1.84	1.10	1.26	0.46	1.89	6.14	3.68	1.20	5.32	5.42	3.43	2.11	5.30	1.86	
6	1.00	1.31	2.79	1.40	1.90	0.42	1.30	4.89	3.76	1.93	3.94	4.33	4.86	1.42	6.37	3.05	
7	1.00	0.82	1.92	0.94	1.00	0.10	1.27	2.66	2.33	1.04	2.24	2.40	1.72	28.18	22.57	21.62	
8	1.00	0.49	1.12	0.95	0.63	0.12	1.43	1.43	1.71	0.60	2.26	2.21	1.68	2.10	2.34	1.06	
9	1.00	0.61	1.18	0.91	0.67	0.12	1.32	2.25	1.69	0.72	1.72	2.12	1.38	1.23	2.28	0.86	
10	1.00	0.51	1.22	0.93	0.61	0.11	1.39	1.40	1.63	0.75	2.43	2.39	1.61	3.90	4.00	2.41	
11	1.00	1.39	2.36	2.18	1.39	0.14	1.49	3.36	2.81	1.61	2.93	3.33	2.86	1.25	3.40	1.24	


==> graph/NewPlot/plot1/assigntimeratio1000.txt <==
1	1.00	1.36	2.83	1.23	1.43	0.13	1.30	6.21	4.91	1.38	6.07	6.09	4.68	1.06	5.53	0.89	
2	1.00	0.39	0.74	0.19	0.46	0.17	1.57	2.65	1.64	0.46	2.64	2.44	1.30	1.56	2.51	0.54	
3	1.00	1.89	3.01	1.21	2.20	0.15	1.32	6.65	5.31	2.05	6.45	6.35	4.97	1.04	6.12	0.87	
4	1.00	0.42	0.93	0.08	0.55	0.20	1.76	2.85	1.94	0.52	2.26	2.77	1.55	1.84	3.17	0.69	
5	1.00	0.70	1.64	0.29	0.94	0.29	1.55	4.78	3.30	1.04	3.99	4.58	2.75	1.62	6.72	1.70	
6	1.00	1.74	3.13	0.52	2.07	0.36	1.29	6.78	5.15	2.00	6.14	6.10	4.24	1.21	9.79	2.03	
7	1.00	0.31	1.00	0.19	0.29	0.06	1.22	2.92	2.02	0.21	2.23	2.66	1.43	5.46	6.69	2.51	
8	1.00	0.30	0.55	0.15	0.33	0.06	1.26	2.11	1.35	0.33	2.13	2.09	1.31	1.28	1.93	0.39	
9	1.00	0.41	0.91	0.18	0.50	0.08	1.25	2.75	1.66	0.46	2.21	2.83	1.54	1.24	2.75	0.51	
10	1.00	0.37	0.68	0.17	0.42	0.06	1.31	2.55	1.63	0.39	2.45	2.49	1.54	1.57	2.41	0.62	
11	1.00	1.16	2.20	0.99	1.14	0.11	1.15	5.10	4.03	1.21	4.53	5.10	3.73	1.12	5.40	1.00	


==> graph/NewPlot/plot1/boundCompares10.txt <==
1	0	128539268	122802704	27320218	128539268	0	11620000	128539268	128539268	128539268	128539268	128539268	128539268	0	83321828	84988657	
2	0	18509564	16069256	3767189	18509564	0	1648600	18509564	18509564	18507588	18509564	18509564	18507588	0	13496617	16415503	
3	0	51506704	46506470	13925809	51506704	0	5810120	51506704	51506704	51506704	48148484	51506704	48148484	0	25801710	34563101	
4	0	15874504	15767188	1950954	15874504	0	1693000	15874504	15874504	15874504	13883590	15874504	13883590	0	9577950	8266714	
5	0	2773656	2746030	787203	2773656	0	534100	2773656	2773656	2769324	2595900	2773656	2593682	0	1550195	3327838	
6	0	1727088	1726230	458318	1727088	0	655500	1727088	1727088	1727070	1773752	1727088	1773605	0	4561	9198	
7	0	59613098	57459408	37586523	59613098	0	15045570	59613098	59613098	59563738	56554513	59613098	56527611	0	1886506	1258580	
8	0	304527914	297591838	62720494	304527914	0	24582850	304527914	304527914	302016988	287042474	304527914	285050848	0	267557254	327566504	
9	0	191110278	189903674	44411186	191110278	0	20752000	191110278	191110278	191109388	171741650	191110318	171740852	0	142231909	240731471	
10	0	20580056	18746470	10634067	20580056	0	4348740	20580056	20580056	20579646	20580056	20580056	20579646	0	4742707	4935591	


==> graph/NewPlot/plot1/boundCompares100.txt <==
1	0	1392668916	1263668438	259248787	1264129648	0	11620000	563987030	563987030	1264129648	563987030	548026947	539083646	0	523382450	1655361603	
2	0	165724170	147095458	35387824	147214606	0	1648600	64750979	64750979	146296804	64750979	64369255	56672468	0	59597473	238402944	
3	0	626313302	574466628	131821764	574806598	0	5810120	240418240	240418240	574805854	221985293	241468007	223247887	0	236419872	947430818	
4	0	127481934	111600820	14912611	111607430	0	1693000	59833615	59833615	111612822	54283643	59803975	54318068	0	47876917	144769065	
5	0	43358872	40568882	4089209	40585216	0	534100	15424483	15424483	40414314	14024744	15578291	12786505	0	14292808	68961579	
6	0	52747590	51020502	11932630	51020502	0	655500	30632245	30632245	50876378	29307142	30632245	17507942	0	25029281	42990252	
7	0	531645446	471858654	346764134	472032348	0	15045570	262310333	262310333	471738622	234790613	262561446	231952876	0	23732314	71631646	
8	0	878944366	769045774	226962391	771385606	0	10000010	373316158	373316158	767942022	373316158	373241192	341862247	0	303307867	1055471426	
9	0	1818228832	1626792062	433413672	1627118554	0	20752000	732236232	732236232	1626449948	652848181	720244791	627037181	0	623586035	2318901032	
10	0	307485154	286741024	100560955	286905098	0	4348740	114095586	114095586	286270582	114095586	113978797	103035456	0	60265746	194757630	
11	0	3200813982	2895585242	506691337	2896286068	0	24582850	1242657427	1242657427	2864379548	1183739605	1248952862	987492236	0	1221545261	3685645432	


==> graph/NewPlot/plot1/boundCompares1000.txt <==
1	0	13614786344	12222117428	2604890045	12222117428	0	11620000	3450541197	3450541197	12220810152	3450541197	3427189840	3423734373	0	3491540874	20496671944	
2	0	1503347188	1337589216	370525527	1337623018	0	1648600	420409140	420409140	1343044084	420409140	419106297	403415998	0	439810247	3099484526	
3	0	6305265794	5678952492	1305090144	5678952492	0	5810120	1603888205	1603888205	5678951656	1488634949	1596516116	1481603791	0	1635730081	10212781625	
4	0	1116300866	988815888	125514480	988818932	0	1693000	338729259	338729259	988917116	300536430	338923573	300731223	0	298083671	2219627370	
5	0	363249826	319890954	96229316	319890954	0	534100	106233216	106233216	319589484	101890999	106058997	98811637	0	65154391	382520797	
6	0	425902812	373155222	115995113	373155222	0	655500	124984541	124984541	372178118	121358934	124738390	119555900	0	80266141	475481266	
7	0	7577018592	7045273946	3395612103	7045373146	0	15045570	2652360320	2652360320	7044925020	2360292813	2652034765	2357322483	0	862845415	4120463424	
8	0	9333917524	8454785980	2159810378	8454973158	0	10000010	2585385215	2585385215	8483566718	2585385215	2581431129	2490510957	0	2808532596	20022466687	
9	0	16323831326	14505281450	4180852116	14505602494	0	20752000	4548737255	4548737255	14499076082	4110345343	4545420038	4076433543	0	4692226552	34218400625	
10	0	3352395004	3044887782	980583320	3044909850	0	4348740	908542395	908542395	3043352898	908542395	907660986	897361572	0	859139038	5669670481	
11	0	31393707534	28192758124	5169689642	28192893552	0	24582850	8279720374	8279720374	27937027110	8054513688	8182518985	7430255487	0	7878229701	37587721051	


==> graph/NewPlot/plot1/boundUpdates10.txt <==
1	0	94007940	23240000	53692035	94007940	0	12782100	94007940	94007940	94007940	94007940	94007940	94007940	0	61979032	49263179	
2	0	12807200	3297200	8186129	12807200	0	1813560	12807200	12807200	12807200	12807200	12807200	12807200	0	9048604	8259931	
3	0	39474290	11620240	25895556	39474290	0	6391232	39474290	39474290	39474290	39474380	39474290	39474380	0	20086501	16796451	
4	0	11887840	3386000	17610668	11887840	0	1862400	11887840	11887840	11887840	11887870	11887840	11887870	0	7202995	5048330	
5	0	2442630	1068200	4772015	2442630	0	587610	2442630	2442630	2442630	2442650	2442630	2442650	0	1329825	1712268	
6	0	984310	393300	1050739	984310	0	721150	984310	984310	984310	1399150	984310	1399150	0	2746	4410	
7	0	54538480	30091140	63530195	54538480	0	16550227	54538480	54538480	54538640	54538500	54538480	54538660	0	1791220	730516	
8	0	221155650	49165700	98630095	221155650	0	27041235	221155650	221155650	221155460	221190380	221155650	221190160	0	194923256	215845502
9	0	147703380	41504000	117335807	147703380	0	22827300	147703380	147703380	147703380	147703260	147703380	147703260	0	116705592	143464199	
10	0	18393280	8697480	18821966	18393280	0	4783714	18393280	18393280	18393280	18393280	18393280	18393280	0	4518370	2476687	


==> graph/NewPlot/plot1/boundUpdates100.txt <==
1	0	1080230640	23240000	159437031	986222700	0	12783000	119538240	119538240	986222700	119538240	119583380	119563340	0	112405469	125700124	
2	0	124764700	3297200	30524674	111957500	0	1814460	14163230	14163230	112099900	14163230	14166310	14314820	0	13601420	17795556	
3	0	495348830	11620240	74454516	455874540	0	6392132	56045670	56045670	455874540	56044770	56070320	56069470	0	53257842	63668321	
4	0	97422940	3386000	118431129	85535100	0	1863300	11600910	11600910	85537600	11601470	11638750	11638590	0	10380923	13461965	
5	0	34619530	1068200	39866321	32176900	0	588510	4178300	4178300	32263900	4314450	4178020	4324130	0	3954167	6119794	
6	0	42841310	1311000	21460894	41857000	0	722050	5365600	5365600	41857300	5394610	5365600	3358560	0	5234771	7626011	
7	0	337133720	30091140	201963865	282595240	0	16551127	55341710	55341710	283647540	55342000	55344130	55634540	0	9404572	6908570	
8	0	638084240	20000020	132179152	565813420	0	11001011	74581360	74581360	567802720	74581360	74645660	75070030	0	63537825	72540931	
9	0	1401935380	41504000	438119948	1254232000	0	22828200	162776800	162776800	1254232700	162775350	162856780	162958950	0	156576472	231904971	
10	0	240953360	8697480	53886507	222560080	0	4784614	30083740	30083740	222673280	30083740	30083910	30434550	0	20248911	19329937	
11	0	2324069150	49165700	517214176	2102913500	0	27042135	254548260	254548260	2102878600	254568850	254536850	255363720	0	248462346	290530660	


==> graph/NewPlot/plot1/boundUpdates1000.txt <==
1	0	11220587640	23240000	1206469955	10140357000	0	12792000	1034945600	1034945600	10140502000	1034945600	1035075600	1035155000	0	1035448444	1239036384	
2	0	1181992900	3297200	172057064	1057228200	0	1823460	108690300	108690300	1066249200	108690300	108876800	115151000	0	110053299	178025761	
3	0	5182778070	11620240	600629216	4687429240	0	6401132	479202840	479202840	4687438240	479241040	479307040	479353440	0	483777441	638853158	
4	0	842121940	3386000	1199844659	744699000	0	1872300	77517300	77517300	744832000	77533500	77612200	77669500	0	77854290	171437277	
5	0	279712730	1068200	152114059	245093200	0	597510	25469500	25469500	246021200	31354300	25481700	32954300	0	24848836	50266484	
6	0	329444310	1311000	195144535	286603000	0	731050	29840200	29840200	286645000	35229900	29841500	39831900	0	29742730	66170894	
7	0	5303742860	30091140	1539338602	4966609140	0	16560127	523742640	523742640	4967411140	523703340	524185240	529040840	0	309483342	329667186	
8	0	7379879260	20000020	1397915361	6741795020	0	11010011	692179520	692179520	6785736020	692179520	692772020	714953520	0	693529184	1019566168	
9	0	12804034380	41504000	4131306617	11402099000	0	22837200	1177591200	1177591200	11400797000	1177633600	1178861900	1183151900	0	1168222981	2065004291	
10	0	2660043840	8697480	445803400	2419090480	0	4793614	249736780	249736780	2419270480	249736780	249849280	252331880	0	240432242	359621627	
11	0	25319947850	49165700	3885311707	22995878700	0	27051135	2346549300	2346549300	22994203700	2339284600	2346486600	2340522200	0	2306529634	2507433055	


==> graph/NewPlot/plot1/computation10.txt <==
1	116200900	34696564	33886732	40910035	27379993	193915042	57768100	34696564	34696564	34697564	34696564	34696564	34697564	38322430	20983984	25527935	
2	16486900	5324982	4913113	6372669	4026226	26646043	8509350	5324982	5324982	5324994	5324982	5324982	5324994	6383870	3680499	5355270	
3	58102100	14732287	14105855	19504424	11373919	86722287	29075300	14732287	14732287	14733287	11373956	14732287	11374956	12968770	6674482	11477789	
4	16930900	4533732	4506749	15748368	3357481	24935863	16568240	4533732	4533732	4534732	2542789	4533732	2543789	3954400	2472752	2400782	
5	5341900	967563	964020	4184505	808144	6283615	4997050	967563	967563	966397	789773	967563	790721	1325560	425275	1073607	
6	1966770	666634	666530	788539	491979	1805175	664630	666634	666634	666925	689382	666634	689982	3690	1785	3345	
7	150456600	25106564	24899469	46980068	22079064	158947800	66976040	25106564	25106564	25082804	22047948	25106564	22046646	581120	429632	380966	
8	100001000	32644885	30083993	44589673	25646532	149837347	50705040	32644885	32644885	32466633	32644885	32644885	32466633	25669880	17560200	17067146	
9	207520900	52832349	52469132	94508607	41650654	304270466	124736580	52832349	52832349	52832904	33463789	52832369	33464416	111407530	36570560	70915852	
10	43488300	7617398	7441300	14038352	7316781	51501208	22296650	7617398	7617398	7618193	7617398	7617398	7618193	1936390	1127970	1617440	
11	245829400	78561307	77720839	71588960	68682706	416760362	74435080	78561307	78561307	77306939	61051572	78561307	60316539	168507740	64595159	89562759	


==> graph/NewPlot/plot1/computation100.txt <==
1	1278299900	191179038	156475069	146655031	126158794	2235541845	884814400	156482449	156482449	156582474	156482449	155179613	153895346	967692000	140111678	725642447	
2	181445900	25525435	20188429	28711214	16127607	285058024	143405200	20200453	20200453	19770352	20200453	20135239	18918668	137371200	17978101	108436862	
3	639213100	83012496	68275024	68063384	49849936	1075737348	419034100	68280209	68280209	68379837	49849751	67827838	49709833	490420700	69261587	442970269	
4	186329900	20208397	15673760	116568829	12627361	253289206	168546600	15674665	15674665	15776111	10123247	15605682	10220497	104193500	10275755	57110433	
5	58850900	6071871	5103941	39278811	3745107	84992708	52807400	5105506	5105506	5075357	3470158	5095911	3520401	47234800	4587852	30728719	
6	67615770	6330635	5664001	20739844	4295023	106038608	63381300	5664001	5664001	5691789	4177966	5664001	3851528	61589700	2339676	9423294	
7	1655112600	142492473	117384162	185413738	90808623	1720222854	1334509400	117385930	117385930	116812896	89865480	117380941	89910643	53341000	6770643	32174588	
8	1100101000	150529993	117779342	121179141	96009203	1568518903	818541800	117885108	117885108	115268666	117885108	117478375	113062014	558572700	88699314	492017516	
9	2282819900	270502626	217652781	415292748	179904594	3259954352	1829355400	217670277	217670277	217435624	138286699	215077870	137657334	1798468700	165185778	973040389	
10	478461300	46412017	38792132	49102893	36386495	676491562	374630100	38794622	38794622	38520761	38794622	38783970	37320098	148947900	16121872	86415405	
11	2704213400	512220866	433640046	490173041	399555803	4581269416	1881032900	433473260	433473260	417823749	374513808	426034454	316695351	2235006600	426256014	1729003643	


==> graph/NewPlot/plot1/computation1000.txt <==
1	12908289900	1259479252	1068300214	1193687955	918337133	22870975195	9746200000	1068302887	1068302887	1077574076	1068302887	1066207928	1075466295	12040192000	1085712166	9413106178	
2	1840035900	178185744	152659908	170243604	131138939	2831866376	1635871000	152660309	152660309	160860342	152660309	152505597	159585429	1739017000	162514716	1446423483	
3	6459323100	597479302	514466806	594238084	399159033	11030484194	4878648000	514467604	514467604	524461888	399160437	513793570	408768564	6213768000	523898685	4667992116	
4	1889319900	154797863	134589444	1197982359	114956800	2460840044	1686377000	134589466	134589466	144572058	96375865	134540415	106374607	1676289000	112917547	982180549	
5	602940900	54261898	48190027	151526549	38349122	781149680	514339000	48190497	48190497	57575292	37629183	48162004	47440063	498673000	27867224	172467564	
6	733105770	60579996	54249361	194423485	44878471	928871786	629296000	54249361	54249361	63739809	44454590	54225513	54149442	656028000	31805524	210259188	
7	16710672600	1214432831	1071940258	1522788475	784091392	20118842202	15006387000	1071940358	1071940358	1081315295	779914994	1071805482	789613843	3210992000	279893322	1898408166	
8	11110101000	1032109077	881571995	1386915350	758958045	17113572632	9730297000	881579084	881579084	883905364	881579084	880701359	876673241	9909486000	1003280596	9464917965	
9	23044809900	1863372373	1592868725	4108479417	1423939621	31807171178	20418247000	1592870268	1592870268	1600257541	1154416092	1591729556	1163186358	20062181000	1679694161	15865831306	
10	4837191300	375834812	329422761	441019786	315475337	7073905600	4005004000	329422795	329422795	338554319	329422795	329311987	337420354	3503139000	309176826	2655696942	
11	27297053400	3157592567	2645371487	3858270572	2510690414	48391796327	23862858000	2646932809	2646932809	2528275980	2429622996	2639688607	2303747435	24344296000	2459073051	17394399451	


==> graph/NewPlot/plot1/computationratio10.txt <==
1	0.00	0.70	0.71	0.65	0.76	-0.67	0.50	0.70	0.70	0.70	0.70	0.70	0.70	0.67	0.82	0.78	
2	0.00	0.68	0.70	0.61	0.76	-0.62	0.48	0.68	0.68	0.68	0.68	0.68	0.68	0.61	0.78	0.68	
3	0.00	0.75	0.76	0.66	0.80	-0.49	0.50	0.75	0.75	0.75	0.80	0.75	0.80	0.78	0.89	0.80	
4	0.00	0.73	0.73	0.07	0.80	-0.47	0.02	0.73	0.73	0.73	0.85	0.73	0.85	0.77	0.85	0.86	
5	0.00	0.82	0.82	0.22	0.85	-0.18	0.06	0.82	0.82	0.82	0.85	0.82	0.85	0.75	0.92	0.80	
6	0.00	0.66	0.66	0.60	0.75	0.08	0.66	0.66	0.66	0.66	0.65	0.66	0.65	1.00	1.00	1.00	
7	0.00	0.83	0.83	0.69	0.85	-0.06	0.55	0.83	0.83	0.83	0.85	0.83	0.85	1.00	1.00	1.00	
8	0.00	0.68	0.68	0.71	0.72	-0.70	0.70	0.68	0.68	0.69	0.75	0.68	0.75	0.31	0.74	0.64	
9	0.00	0.75	0.75	0.54	0.80	-0.47	0.40	0.75	0.75	0.75	0.84	0.75	0.84	0.46	0.82	0.66	
10	0.00	0.82	0.83	0.68	0.83	-0.18	0.49	0.82	0.82	0.82	0.82	0.82	0.82	0.96	0.97	0.96	

==> graph/NewPlot/plot1/computationratio100.txt <==
1	0.00	0.85	0.88	0.89	0.90	-0.75	0.31	0.88	0.88	0.88	0.88	0.88	0.88	0.24	0.89	0.43	
2	0.00	0.86	0.89	0.84	0.91	-0.57	0.21	0.89	0.89	0.89	0.89	0.89	0.90	0.24	0.90	0.40	
3	0.00	0.87	0.89	0.89	0.92	-0.68	0.34	0.89	0.89	0.89	0.92	0.89	0.92	0.23	0.89	0.31	
4	0.00	0.89	0.92	0.37	0.93	-0.36	0.10	0.92	0.92	0.92	0.95	0.92	0.95	0.44	0.94	0.69	
5	0.00	0.90	0.91	0.33	0.94	-0.44	0.10	0.91	0.91	0.91	0.94	0.91	0.94	0.20	0.92	0.48	
6	0.00	0.91	0.92	0.69	0.94	-0.57	0.06	0.92	0.92	0.92	0.94	0.92	0.94	0.09	0.97	0.86	
7	0.00	0.91	0.93	0.89	0.95	-0.04	0.19	0.93	0.93	0.93	0.95	0.93	0.95	0.97	1.00	0.98	
8	0.00	0.86	0.89	0.89	0.91	-0.43	0.26	0.89	0.89	0.90	0.89	0.89	0.90	0.49	0.92	0.55	
9	0.00	0.88	0.90	0.82	0.92	-0.43	0.20	0.90	0.90	0.90	0.94	0.91	0.94	0.21	0.93	0.57	
10	0.00	0.90	0.92	0.90	0.92	-0.41	0.22	0.92	0.92	0.92	0.92	0.92	0.92	0.69	0.97	0.82	
11	0.00	0.81	0.84	0.82	0.85	-0.69	0.30	0.84	0.84	0.85	0.86	0.84	0.88	0.17	0.84	0.36	


==> graph/NewPlot/plot1/computationratio1000.txt <==
1	0.00	0.90	0.92	0.91	0.93	-0.77	0.24	0.92	0.92	0.92	0.92	0.92	0.92	0.07	0.92	0.27	
2	0.00	0.90	0.92	0.91	0.93	-0.54	0.11	0.92	0.92	0.91	0.92	0.92	0.91	0.05	0.91	0.21	
3	0.00	0.91	0.92	0.91	0.94	-0.71	0.24	0.92	0.92	0.92	0.94	0.92	0.94	0.04	0.92	0.28	
4	0.00	0.92	0.93	0.37	0.94	-0.30	0.11	0.93	0.93	0.92	0.95	0.93	0.94	0.11	0.94	0.48	
5	0.00	0.91	0.92	0.75	0.94	-0.30	0.15	0.92	0.92	0.90	0.94	0.92	0.92	0.17	0.95	0.71	
6	0.00	0.92	0.93	0.73	0.94	-0.27	0.14	0.93	0.93	0.91	0.94	0.93	0.93	0.11	0.96	0.71	
7	0.00	0.93	0.94	0.91	0.95	-0.20	0.10	0.94	0.94	0.94	0.95	0.94	0.95	0.81	0.98	0.89	
8	0.00	0.91	0.92	0.88	0.93	-0.54	0.12	0.92	0.92	0.92	0.92	0.92	0.92	0.11	0.91	0.15	
9	0.00	0.92	0.93	0.82	0.94	-0.38	0.11	0.93	0.93	0.93	0.95	0.93	0.95	0.13	0.93	0.31	
10	0.00	0.92	0.93	0.91	0.93	-0.46	0.17	0.93	0.93	0.93	0.93	0.93	0.93	0.28	0.94	0.45	
11	0.00	0.88	0.90	0.86	0.91	-0.77	0.13	0.90	0.90	0.91	0.91	0.90	0.92	0.11	0.91	0.36	


==> graph/NewPlot/plot1/dataAccess10.txt <==
1	23240000	11620000	11620000	23240000	11620000	143873126	17396810	11620000	11620000	11620000	11620000	11620000	11620000	7128780	6604740	3832153	
2	3297200	1648600	1648600	3297200	1648600	20079992	2499535	1648600	1648600	1648600	1648600	1648600	1648600	1192970	933031	638297	
3	11620240	5810120	5810120	11620240	5810120	69833318	8717650	5810120	5810120	5810120	5810120	5810120	5810120	2408518	2436184	1296787	
4	3386000	1693000	1693000	3386000	1693000	19471901	3349824	1693000	1693000	1693000	1693000	1693000	1693000	759998	823364	395350	
5	1068200	534100	534100	1068200	534100	5852393	1033805	534100	534100	534100	534100	534100	534100	254272	201775	132466	
6	393300	196650	196650	393300	196650	1997982	721963	196650	196650	196650	393300	196650	393300	538	359	342	
7	30091140	15045570	15045570	30091140	15045570	160965321	21743174	15045570	15045570	15045570	15045570	15045570	15045570	105782	239598	58022	
8	49165700	24582850	24582850	49165700	24582850	292224966	32026358	24582850	24582850	24582850	24582850	24582850	24582850	33032822	18221334	16850684	
9	41504000	20752000	20752000	41504000	20752000	236460378	33225658	20752000	20752000	20752000	20752000	20752000	20752000	22179266	15309001	11140663	
10	8697480	4348740	4348740	8697480	4348740	49178149	6578405	4348740	4348740	4348740	4348740	4348740	4348740	352634	639863	193549	


==> graph/NewPlot/plot1/dataAccess100.txt <==
1	46480000	23240000	11620000	23240000	11620000	1305341878	20468144	11620000	11620000	11620000	11620000	11620000	11620000	18266826	10334247	9675928	
2	6594400	3297200	1648600	3297200	1648600	182613074	3082652	1648600	1648600	1648600	1648600	1648600	1648600	2607054	1469602	1372722	
3	23240480	11620240	5810120	11620240	5810120	650558591	10000461	5810120	5810120	5810120	5810120	5810120	5810120	9271590	5209179	4903217	
4	6772000	3386000	1693000	3386000	1693000	178912289	3378466	1693000	1693000	1693000	1693000	1693000	1693000	2026338	1355817	1040945	
5	2136400	1068200	534100	1068200	534100	56146677	1062174	534100	534100	534100	534100	534100	534100	924164	466496	471358	
6	1704300	852150	655500	1311000	655500	67694246	1289313	655500	655500	655500	655500	655500	393300	1220502	622161	614907	
7	60182280	30091140	15045570	30091140	15045570	1590082944	28390664	15045570	15045570	15045570	15045570	15045570	15045570	983072	1534370	532420	
8	40000040	20000020	10000010	20000020	10000010	1069525065	18185428	10000010	10000010	10000010	10000010	10000010	10000010	10710054	7038676	5584737	
9	83008000	41504000	20752000	41504000	20752000	2133208638	39045554	20752000	20752000	20752000	20752000	20752000	20752000	35765472	19103928	17983697	
10	17394960	8697480	4348740	8697480	4348740	483213730	8095041	4348740	4348740	4348740	4348740	4348740	4348740	2753154	2296871	1488489	
11	98331400	49165700	24582850	49165700	24582850	2600912087	43393179	24582850	24582850	24582850	24582850	24582850	24582850	43798876	22614464	22349000	


==> graph/NewPlot/plot1/dataAccess1000.txt <==
1	69720000	34860000	11620000	23240000	11620000	12868463351	21366200	11620000	11620000	11620000	11620000	11620000	11620000	22852738	11444173	12030168	
2	9891600	4945800	1648600	3297200	1648600	1803213309	3284471	1648600	1648600	1648600	1648600	1648600	1648600	3307712	1639620	1729027	
3	34860720	17430360	5810120	11620240	5810120	6417060172	10688768	5810120	5810120	5810120	5810120	5810120	5810120	11814010	5813222	6203826	
4	10158000	5079000	1693000	3386000	1693000	1770443826	3379377	1693000	1693000	1693000	1693000	1693000	1693000	3258556	1668235	1666299	
5	3204600	1602300	534100	1068200	534100	554448243	1048439	534100	534100	534100	534100	534100	534100	958202	472409	488668	
6	3015300	1507650	655500	1311000	655500	667607468	1284796	655500	655500	655500	655500	655500	655500	1281490	637097	646038	
7	90273420	45136710	15045570	30091140	15045570	15885018894	30051957	15045570	15045570	15045570	15045570	15045570	15045570	6009078	6039367	3201002	
8	60000060	30000030	10000010	20000020	10000010	10586305453	19730307	10000010	10000010	10000010	10000010	10000010	10000010	19240298	9820596	9899496	
9	124512000	62256000	20752000	41504000	20752000	21052867020	41170247	20752000	20752000	20752000	20752000	20752000	20752000	39849078	20157001	20051937	
10	26092440	13046220	4348740	8697480	4348740	4790721163	8353744	4348740	4348740	4348740	4348740	4348740	4348740	6593450	3763075	3493149	
11	147497100	73748550	24582850	49165700	24582850	25621798575	48445708	24582850	24582850	24582850	24582850	24582850	24582850	47709528	23745895	24344025	


==> graph/NewPlot/plot1/memoryUsage10.txt <==
1	0.00	106.38	17.73	35.46	106.38	0.18	8.87	106.39	106.39	115.25	106.39	106.39	115.25	106.56	115.43	115.43	
2	0.00	15.09	2.52	5.03	15.09	0.02	1.26	15.09	15.09	16.35	15.09	15.09	16.35	15.12	16.37	16.37	
3	0.00	53.19	8.87	17.73	53.19	0.09	4.43	53.19	53.19	57.63	66.49	53.19	70.93	53.28	57.71	57.71	
4	0.00	15.50	2.58	5.17	15.50	0.01	1.29	15.50	15.50	16.79	19.38	15.50	20.67	15.51	16.80	16.80	
5	0.00	4.89	0.82	1.63	4.89	0.00	0.41	4.89	4.89	5.30	6.11	4.89	6.52	4.89	5.30	5.30	
6	0.00	6.00	1.00	2.00	6.00	0.00	0.50	6.00	6.00	6.50	7.50	6.00	8.00	6.00	6.51	6.51	
7	0.00	137.75	22.96	45.92	137.75	0.12	11.48	137.75	137.75	149.23	172.18	137.75	183.66	137.87	149.35	149.35	
8	0.00	225.06	37.51	75.02	225.06	0.14	18.76	225.06	225.06	243.82	281.33	225.06	300.09	225.21	243.96	243.96	
9	0.00	189.99	31.67	63.33	189.99	0.04	15.83	189.99	189.99	205.82	237.49	189.99	253.32	190.03	205.86	205.86	
10	0.00	39.81	6.64	13.27	39.81	0.06	3.32	39.81	39.81	43.13	39.81	39.81	43.13	39.88	43.20	43.20	


==> graph/NewPlot/plot1/memoryUsage100.txt <==
1	0.00	1010.69	17.73	341.32	904.31	0.18	8.87	106.42	106.42	913.25	106.42	106.42	115.37	106.60	115.47	115.47	
2	0.00	143.43	2.52	48.42	128.33	0.02	1.26	15.13	15.13	129.67	15.13	15.13	16.47	15.15	16.41	16.41	
3	0.00	505.38	8.87	170.66	452.18	0.09	4.43	53.23	53.23	456.69	66.53	53.23	71.04	53.32	57.75	57.75	
4	0.00	147.29	2.58	49.73	131.79	0.01	1.29	15.54	15.54	133.16	19.42	15.54	20.79	15.55	16.84	16.84	
5	0.00	46.49	0.82	15.69	41.60	0.00	0.41	4.93	4.93	42.09	6.15	4.93	6.64	4.93	5.34	5.34	
6	0.00	57.05	1.00	19.25	51.05	0.00	0.50	6.04	6.04	51.63	7.54	6.04	8.12	6.04	6.54	6.54	
7	0.00	1308.63	22.96	441.94	1170.88	0.12	11.48	137.79	137.79	1182.44	172.23	137.79	183.78	137.90	149.38	149.38	
8	0.00	869.79	15.26	293.73	778.24	0.08	7.63	91.59	91.59	785.94	91.59	91.59	99.30	91.67	99.30	99.30	
9	0.00	1804.95	31.67	609.55	1614.96	0.04	15.83	190.03	190.03	1630.87	237.53	190.03	253.44	190.07	205.90	205.90	
10	0.00	378.27	6.64	127.74	338.46	0.06	3.32	39.85	39.85	341.85	39.85	39.85	43.25	39.92	43.23	43.23	
11	0.00	2138.14	37.51	722.08	1913.07	0.14	18.76	225.10	225.10	1931.90	281.37	225.10	300.20	225.25	244.00	244.00	


==> graph/NewPlot/plot1/memoryUsage1000.txt <==
1	0.00	9897.61	17.74	3333.37	8886.92	0.18	8.87	908.14	908.14	8903.41	908.14	908.14	924.63	908.30	917.18	917.18	
2	0.00	1407.55	2.52	472.93	1264.13	0.02	1.27	132.16	132.16	1273.01	132.16	132.16	141.05	132.18	133.44	133.44	
3	0.00	4950.84	8.87	1666.72	4445.47	0.09	4.44	456.01	456.01	4457.53	469.33	456.01	481.39	456.09	460.53	460.53	
4	0.00	1445.36	2.59	485.66	1298.07	0.01	1.30	135.62	135.62	1306.99	139.52	135.62	148.44	135.62	136.92	136.92	
5	0.00	458.62	0.82	153.21	412.13	0.00	0.42	45.43	45.43	420.17	46.68	45.43	54.71	45.43	45.84	45.84	
6	0.00	561.99	1.01	188.04	504.94	0.00	0.51	54.88	54.88	513.07	56.40	54.88	64.53	54.87	55.38	55.38	
7	0.00	12814.28	22.97	4316.05	11505.65	0.12	11.49	1174.71	1174.71	11524.75	1209.17	1174.71	1228.28	1174.82	1186.31	1186.31	
8	0.00	8518.28	15.27	2868.66	7648.49	0.08	7.64	782.07	782.07	7663.75	782.07	782.07	797.33	782.14	789.78	789.78	
9	0.00	17672.96	31.67	5953.03	15868.01	0.04	15.84	1618.79	1618.79	15891.48	1666.31	1618.79	1689.77	1618.82	1634.66	1634.66	
10	0.00	3706.56	6.64	1247.50	3328.29	0.06	3.33	342.29	342.29	3339.24	342.29	342.29	353.23	342.34	345.67	345.67	
11	0.00	20934.70	37.52	7051.97	18796.57	0.14	18.76	1916.90	1916.90	18822.95	1973.19	1916.90	1999.58	1917.04	1935.80	1935.80	


==> graph/NewPlot/plot1/motivation.txt <==
1	207.84	130.49	112.58	595.93
2	59.61	37.25 	30.14	15.23

==> graph/NewPlot/plot1/refineratio10.txt <==
1	1.00	8.45	7.49	1.31	8.37	0.90	0.75	7.22	8.45	7.58	9.31	9.10	7.24	1.12	7.80	3.94	
2	1.00	1.31	1.40	2.79	1.68	3.54	1.94	6.00	1.63	1.59	6.06	6.78	7.01	1.06	3.20	1.38	
3	1.00	8.00	9.35	1.71	9.39	1.08	0.90	11.60	8.07	6.51	8.22	12.44	10.18	2.64	15.17	6.77	
4	1.00	3.49	2.37	4.70	2.69	3.92	2.26	10.56	2.65	5.46	4.30	9.52	9.20	2.97	6.14	3.91	
5	1.00	4.43	4.30	10.02	11.23	10.92	8.28	13.74	14.12	12.02	13.25	12.67	11.97	2.25	27.86	4.53	
6	1.00	2.87	2.88	5.41	2.62	3.62	1.04	5.54	1.44	2.83	4.01	4.18	3.59	127.06	768.17	445.69	
7	1.00	8.12	8.38	1.13	9.33	0.99	1.02	11.75	8.88	9.78	9.70	12.47	11.34	145.80	211.33	215.11	
8	1.00	3.99	3.38	1.55	3.68	1.27	1.28	5.68	4.13	3.16	5.53	5.19	5.76	1.45	7.52	2.58	
9	1.00	5.40	5.48	2.21	5.98	1.42	1.15	6.78	6.15	5.62	6.46	7.25	7.10	0.93	6.04	1.96	
10	1.00	4.41	3.10	1.76	2.22	1.07	0.91	6.55	2.25	3.90	6.75	6.76	6.59	11.36	18.42	13.96	
11	1.00	13.54	12.47	1.42	14.32	1.06	0.85	17.53	14.58	13.66	15.71	17.64	17.47	0.91	19.38	2.94	


==> graph/NewPlot/plot1/refineratio100.txt <==
1	1.00	7.84	13.99	2.65	12.81	2.11	2.01	13.47	12.38	12.16	15.12	15.01	10.07	1.18	18.18	3.13	
2	1.00	2.00	9.33	5.00	8.75	7.14	4.01	3.88	9.95	4.80	8.41	9.69	7.18	1.67	11.71	2.40	
3	1.00	7.40	15.46	2.93	14.71	2.55	2.22	16.84	16.12	9.90	17.03	17.12	10.88	1.23	18.81	3.57	
4	1.00	3.01	12.89	7.64	9.99	8.71	4.99	13.61	11.00	7.35	12.87	12.93	9.91	3.25	17.04	4.03	
5	1.00	2.70	15.45	10.12	9.61	11.22	10.54	20.05	16.69	5.63	19.05	20.95	7.07	2.68	23.06	4.19	
6	1.00	4.33	9.30	3.15	9.60	4.34	3.04	11.44	10.67	2.58	10.25	11.06	6.02	1.54	16.40	2.53	
7	1.00	8.60	18.81	3.36	15.06	2.65	2.53	20.23	17.09	16.48	18.47	17.78	17.31	60.85	162.64	82.42	
8	1.00	3.53	9.34	4.08	5.63	2.68	2.64	7.72	7.02	9.06	11.42	11.58	10.27	1.83	15.30	3.30	
9	1.00	5.83	12.50	3.38	10.66	2.52	2.23	13.60	12.79	11.04	13.16	13.08	11.57	1.30	15.00	2.58	
10	1.00	5.05	10.95	4.45	9.46	3.26	2.83	8.23	11.92	8.47	12.52	12.79	10.79	4.45	23.93	5.90	
11	1.00	11.72	19.76	2.69	17.52	2.00	2.00	20.35	19.09	16.66	19.96	20.29	18.39	1.49	22.42	3.91	


==> graph/NewPlot/plot1/refineratio1000.txt <==
1	1.00	5.46	9.90	3.49	9.19	2.56	2.81	11.91	7.80	0.44	11.10	10.86	1.57	1.22	12.84	2.07	
2	1.00	1.58	3.97	6.31	3.53	8.87	5.01	6.91	4.74	0.44	7.35	6.55	0.48	1.40	9.53	1.49	
3	1.00	5.38	9.44	4.45	9.22	3.81	3.86	10.76	9.80	0.92	11.89	11.28	1.08	1.23	13.31	2.14	
4	1.00	2.26	5.76	7.86	4.75	10.03	5.95	8.89	6.66	0.58	7.46	8.12	0.62	1.96	11.09	2.15	
5	1.00	2.45	8.53	7.97	7.07	12.02	12.05	12.00	10.31	0.27	12.43	13.83	0.24	2.84	22.77	3.12	
6	1.00	3.51	7.19	4.61	6.66	6.23	4.70	9.67	8.37	0.10	9.43	10.18	0.12	1.20	15.78	2.14	
7	1.00	3.00	9.76	4.75	7.58	4.45	4.07	14.29	12.88	0.17	10.13	12.97	2.92	9.30	43.41	7.60	
8	1.00	2.80	5.78	4.19	4.97	3.91	3.49	9.16	6.72	2.13	9.60	6.01	2.09	1.20	9.73	1.72	
9	1.00	3.91	8.29	4.44	7.06	3.74	3.12	11.16	9.09	3.90	10.31	11.28	4.20	1.59	13.87	2.19	
10	1.00	3.14	6.42	6.22	5.04	5.32	4.40	10.20	7.49	1.33	11.27	11.20	1.53	2.17	12.43	2.74	
11	1.00	7.29	11.22	3.92	9.97	2.76	2.99	11.96	13.05	1.46	4.92	10.75	3.77	1.53	18.57	2.85	


==> graph/NewPlot/plot1/refinetime10.txt <==
1	2.43	0.29	0.32	1.85	0.29	2.70	3.24	0.34	0.29	0.32	0.26	0.27	0.34	2.16	0.31	0.62	
2	0.18	0.14	0.13	0.06	0.11	0.05	0.09	0.03	0.11	0.11	0.03	0.03	0.03	0.17	0.06	0.13	
3	1.42	0.18	0.15	0.83	0.15	1.31	1.57	0.12	0.18	0.22	0.17	0.11	0.14	0.54	0.09	0.21	
4	0.29	0.08	0.12	0.06	0.11	0.07	0.13	0.03	0.11	0.05	0.07	0.03	0.03	0.10	0.05	0.07	
5	0.18	0.04	0.04	0.02	0.02	0.02	0.02	0.01	0.01	0.02	0.01	0.01	0.02	0.08	0.01	0.04	
6	0.06	0.02	0.02	0.01	0.02	0.02	0.06	0.01	0.04	0.02	0.02	0.02	0.02	0.00	0.00	0.00	
7	2.45	0.30	0.29	2.18	0.26	2.49	2.42	0.21	0.28	0.25	0.25	0.20	0.22	0.02	0.01	0.01	
8	1.00	0.25	0.30	0.65	0.27	0.79	0.79	0.18	0.24	0.32	0.18	0.19	0.17	0.69	0.13	0.39	
9	2.85	0.53	0.52	1.29	0.48	2.00	2.48	0.42	0.46	0.51	0.44	0.39	0.40	3.07	0.47	1.46	
10	0.47	0.11	0.15	0.27	0.21	0.44	0.52	0.07	0.21	0.12	0.07	0.07	0.07	0.04	0.03	0.03	
11	6.68	0.49	0.54	4.70	0.47	6.28	7.84	0.38	0.46	0.49	0.43	0.38	0.38	7.30	0.34	2.27	


==> graph/NewPlot/plot1/refinetime100.txt <==
1	5.65	0.72	0.40	2.13	0.44	2.68	2.82	0.42	0.46	0.46	0.37	0.38	0.56	4.79	0.31	1.80	
2	0.36	0.18	0.04	0.07	0.04	0.05	0.09	0.09	0.04	0.08	0.04	0.04	0.05	0.22	0.03	0.15	
3	2.85	0.39	0.18	0.97	0.19	1.12	1.29	0.17	0.18	0.29	0.17	0.17	0.26	2.32	0.15	0.80	
4	0.51	0.17	0.04	0.07	0.05	0.06	0.10	0.04	0.05	0.07	0.04	0.04	0.05	0.16	0.03	0.13	
5	0.25	0.09	0.02	0.02	0.03	0.02	0.02	0.01	0.02	0.04	0.01	0.01	0.04	0.09	0.01	0.06	
6	0.19	0.04	0.02	0.06	0.02	0.04	0.06	0.02	0.02	0.07	0.02	0.02	0.03	0.12	0.01	0.07	
7	5.20	0.61	0.28	1.55	0.35	1.96	2.06	0.26	0.30	0.32	0.28	0.29	0.30	0.09	0.03	0.06	
8	2.04	0.58	0.22	0.50	0.36	0.76	0.77	0.26	0.29	0.23	0.18	0.18	0.20	1.11	0.13	0.62	
9	6.21	1.07	0.50	1.84	0.58	2.47	2.79	0.46	0.49	0.56	0.47	0.48	0.54	4.76	0.41	2.41	
10	1.12	0.22	0.10	0.25	0.12	0.34	0.39	0.14	0.09	0.13	0.09	0.09	0.10	0.25	0.05	0.19	
11	16.10	1.37	0.81	5.99	0.92	8.04	8.06	0.79	0.84	0.97	0.81	0.79	0.88	10.82	0.72	4.12	


==> graph/NewPlot/plot1/refinetime1000.txt <==
1	9.84	1.80	0.99	2.82	1.07	3.84	3.50	0.83	1.26	22.18	0.89	0.91	6.28	8.06	0.77	4.75	
2	0.52	0.33	0.13	0.08	0.15	0.06	0.10	0.07	0.11	1.17	0.07	0.08	1.07	0.37	0.05	0.35	
3	4.98	0.93	0.53	1.12	0.54	1.31	1.29	0.46	0.51	5.40	0.42	0.44	4.62	4.03	0.37	2.33	
4	0.71	0.32	0.12	0.09	0.15	0.07	0.12	0.08	0.11	1.23	0.10	0.09	1.15	0.36	0.06	0.33	
5	0.33	0.13	0.04	0.04	0.05	0.03	0.03	0.03	0.03	1.21	0.03	0.02	1.35	0.11	0.01	0.10	
6	0.33	0.09	0.05	0.07	0.05	0.05	0.07	0.03	0.04	3.13	0.03	0.03	2.78	0.27	0.02	0.15	
7	8.48	2.83	0.87	1.79	1.12	1.90	2.09	0.59	0.66	49.52	0.84	0.65	2.90	0.91	0.20	1.12	
8	3.52	1.26	0.61	0.84	0.71	0.90	1.01	0.38	0.52	1.66	0.37	0.59	1.68	2.92	0.36	2.04	
9	10.85	2.77	1.31	2.44	1.54	2.90	3.47	0.97	1.19	2.78	1.05	0.96	2.58	6.81	0.78	4.96	
10	1.80	0.57	0.28	0.29	0.36	0.34	0.41	0.18	0.24	1.35	0.16	0.16	1.18	0.83	0.14	0.66	
11	28.96	3.97	2.58	7.39	2.90	10.48	9.69	2.42	2.22	19.78	5.88	2.70	7.68	18.96	1.56	10.15	


==> graph/NewPlot/plot1/roadIncreasingData100.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot1/roadIncreasingK.txt <==
1	1.00	0.84	0.55	0.79	0.62	0.21	0.62	0.94	0.57	0.70	1.06	1.02	1.07	10.35	3.58	4.72	
2	1.00	0.61	1.45	1.08	0.73	0.13	1.53	1.64	1.93	0.89	2.84	2.79	1.90	3.98	4.69	2.69	
3	1.00	0.39	0.72	0.18	0.44	0.07	1.37	2.67	1.71	0.41	2.56	2.61	1.54	1.60	2.53	0.65	


==> graph/NewPlot/plot1/roadIndexType100.txt <==
1	1.00	0.61	1.45	1.08	0.73	0.13	1.53	1.64	1.93	0.89	2.84	2.79	1.90	3.98	4.69	2.69	
2	null
3	null


==> graph/NewPlot/plot1/runingtime10.txt <==
1	12.49	10.66	12.38	9.67	11.87	56.44	15.83	8.85	11.00	11.68	10.99	10.97	11.51	8.32	10.55	9.07	
2	0.77	2.36	1.66	0.73	1.52	1.40	0.88	0.61	1.72	1.99	0.64	0.60	0.97	0.59	1.20	1.05	
3	6.63	5.32	3.81	4.27	4.63	30.76	7.72	3.58	4.19	4.73	4.66	3.35	3.80	2.31	2.86	2.99	
4	1.18	2.32	1.57	0.91	1.42	1.80	1.36	0.67	2.03	1.46	2.17	0.69	0.84	0.33	0.95	0.61	
5	0.62	0.91	0.70	0.31	0.32	0.46	0.38	0.24	0.29	0.26	0.26	0.26	0.30	0.27	0.13	0.39	
6	0.24	0.21	0.20	0.16	0.23	0.42	0.53	0.10	0.41	0.18	0.16	0.12	0.18	0.00	0.00	0.00	
7	7.97	7.40	7.91	10.49	7.05	31.74	11.57	6.62	7.60	7.53	6.96	6.24	6.79	0.07	0.21	0.11	
8	3.37	5.04	5.03	4.92	5.18	13.81	4.75	3.60	4.88	6.53	3.70	3.97	4.24	2.59	4.05	4.58	
9	9.83	10.79	8.83	8.70	9.95	31.34	12.25	8.01	9.07	9.71	9.71	7.75	9.99	10.21	11.71	13.71	
10	1.74	2.07	3.16	2.20	2.82	8.43	2.80	1.85	3.02	2.48	1.63	1.70	1.62	0.17	0.49	0.37	
11	28.82	22.48	20.97	23.12	26.11	129.79	25.77	19.80	22.31	24.00	22.67	20.19	22.98	31.84	20.98	32.17	


==> graph/NewPlot/plot1/runingtime100.txt <==
1	83.15	47.51	27.98	28.35	39.53	511.40	57.99	20.81	21.72	42.21	21.81	23.59	28.00	66.62	19.51	69.19	
2	3.43	6.27	1.85	2.54	3.43	8.52	1.93	3.12	1.23	7.01	0.92	0.99	1.26	1.33	0.95	2.61	
3	40.01	23.02	12.15	12.86	16.22	225.23	26.57	7.50	9.27	16.61	8.24	7.69	10.55	31.87	8.91	32.95	
4	4.26	8.52	1.63	5.02	3.21	7.24	1.74	1.06	1.37	3.83	1.51	1.55	1.76	0.99	0.84	1.69	
5	1.93	5.33	0.93	1.56	1.36	3.69	0.91	0.29	0.47	1.45	0.33	0.32	0.53	0.89	0.33	0.96	
6	3.05	2.23	1.05	2.11	1.52	6.92	2.25	0.60	0.78	1.56	0.74	0.68	0.62	2.13	0.46	1.01	
7	25.45	25.42	10.80	23.10	20.64	210.60	18.00	7.88	9.01	19.71	9.30	8.74	12.07	0.80	0.93	1.00	
8	13.51	24.13	10.43	12.54	18.69	98.14	8.78	8.31	7.01	19.34	5.27	5.36	7.03	6.57	5.05	11.48	
9	36.17	50.31	25.88	34.62	45.51	247.68	25.56	13.76	18.22	42.36	17.88	14.58	22.22	29.16	13.56	37.05	
10	6.32	10.42	4.36	5.85	8.69	49.49	4.13	3.85	3.28	7.12	2.23	2.26	3.33	1.59	1.35	2.35	
11	175.13	115.95	68.30	79.03	115.14	1165.09	114.88	48.15	57.42	99.90	55.14	48.51	56.43	138.16	47.44	132.48	


==> graph/NewPlot/plot1/runingtime1000.txt <==
1	701.64	509.94	245.23	564.52	484.42	5224.28	537.36	112.23	142.28	522.58	114.87	114.43	154.02	661.83	125.98	779.08	
2	14.00	34.85	18.39	69.98	29.55	80.25	8.70	5.17	8.34	30.71	5.17	5.60	11.45	8.99	5.42	25.27	
3	334.84	175.09	110.01	273.80	150.56	2144.51	250.28	50.04	62.67	166.50	51.59	52.35	70.95	322.29	54.28	381.43	
4	14.43	32.76	14.86	170.44	24.99	69.89	7.93	4.90	7.17	27.48	6.17	5.03	10.02	7.81	4.39	20.26	
5	9.79	13.62	5.82	32.79	10.08	32.25	6.12	2.00	2.90	10.28	2.39	2.09	4.80	5.95	1.42	5.68	
6	23.19	13.23	7.35	44.04	11.11	62.84	17.85	3.40	4.48	14.57	3.76	3.78	8.17	19.24	2.36	11.39	
7	125.08	378.15	117.05	613.10	405.24	1976.64	97.84	40.47	58.26	605.86	53.22	44.50	84.67	22.27	17.61	47.52	
8	68.22	218.75	119.30	445.81	197.07	1020.81	52.48	31.11	48.44	200.18	30.73	31.50	51.24	53.64	33.82	166.12	
9	213.04	492.40	224.45	1107.50	406.13	2532.12	165.37	74.52	123.19	440.43	92.53	72.46	134.02	170.45	74.25	403.82	
10	30.86	79.44	42.97	173.70	69.47	473.68	22.57	11.57	18.08	75.05	12.04	11.82	20.00	19.33	12.21	47.29	
11	1425.29	1202.92	637.24	1424.32	1227.24	12626.09	1222.07	275.97	348.84	1169.14	313.96	276.72	381.98	1269.64	260.35	1412.41	


==> graph/NewPlot/plot1/runingtimeratio10.txt <==
1	1.00	1.17	1.01	1.29	1.05	0.22	0.79	1.41	1.14	1.07	1.14	1.14	1.09	1.50	1.18	1.38	
2	1.00	0.33	0.46	1.04	0.50	0.55	0.87	1.26	0.45	0.39	1.20	1.27	0.79	1.30	0.64	0.73	
3	1.00	1.25	1.74	1.55	1.43	0.22	0.86	1.85	1.58	1.40	1.42	1.98	1.74	2.87	2.31	2.22	
4	1.00	0.51	0.75	1.31	0.83	0.66	0.87	1.76	0.58	0.81	0.55	1.73	1.41	3.56	1.24	1.94	
5	1.00	0.68	0.89	2.02	1.91	1.36	1.61	2.55	2.13	2.43	2.37	2.37	2.07	2.26	4.71	1.61	
6	1.00	1.15	1.22	1.51	1.07	0.59	0.46	2.39	0.59	1.37	1.49	2.02	1.37	100.53	152.20	178.38	
7	1.00	1.08	1.01	0.76	1.13	0.25	0.69	1.20	1.05	1.06	1.15	1.28	1.17	116.66	38.87	73.39	
8	1.00	1.28	1.37	1.25	1.10	0.22	1.12	1.46	1.29	1.20	1.27	1.43	1.25	0.91	1.37	0.90	
9	1.00	0.91	1.11	1.13	0.99	0.31	0.80	1.23	1.08	1.01	1.01	1.27	0.98	0.96	0.84	0.72	
10	1.00	0.84	0.55	0.79	0.62	0.21	0.62	0.94	0.57	0.70	1.06	1.02	1.07	10.35	3.58	4.72

==> graph/NewPlot/plot1/runingtimeratio100.txt <==
1	1.00	1.75	2.97	2.93	2.10	0.16	1.43	4.00	3.83	1.97	3.81	3.52	2.97	1.25	4.26	1.20	
2	1.00	0.55	1.85	1.35	1.00	0.40	1.78	1.10	2.80	0.49	3.73	3.45	2.71	2.57	3.59	1.31	
3	1.00	1.74	3.29	3.11	2.47	0.18	1.51	5.33	4.32	2.41	4.86	5.20	3.79	1.26	4.49	1.21	
4	1.00	0.50	2.61	0.85	1.33	0.59	2.45	4.01	3.12	1.11	2.82	2.75	2.42	4.33	5.07	2.52	
5	1.00	0.36	2.08	1.24	1.42	0.52	2.11	6.75	4.10	1.34	5.87	6.01	3.68	2.17	5.90	2.01	
6	1.00	1.37	2.91	1.45	2.00	0.44	1.35	5.07	3.92	1.96	4.09	4.50	4.92	1.43	6.62	3.01	
7	1.00	1.00	2.36	1.10	1.23	0.12	1.41	3.23	2.82	1.29	2.74	2.91	2.11	31.66	27.39	25.46	
8	1.00	0.56	1.30	1.08	0.72	0.14	1.54	1.63	1.93	0.70	2.57	2.52	1.92	2.06	2.68	1.18	
9	1.00	0.72	1.40	1.04	0.79	0.15	1.41	2.63	1.99	0.85	2.02	2.48	1.63	1.24	2.67	0.98	
10	1.00	0.61	1.45	1.08	0.73	0.13	1.53	1.64	1.93	0.89	2.84	2.79	1.90	3.98	4.69	2.69	
11	1.00	1.51	2.56	2.22	1.52	0.15	1.52	3.64	3.05	1.75	3.18	3.61	3.10	1.27	3.69	1.32	


==> graph/NewPlot/plot1/runingtimeratio1000.txt <==
1	1.00	1.38	2.86	1.24	1.45	0.13	1.31	6.25	4.93	1.34	6.11	6.13	4.56	1.06	5.57	0.90	
2	1.00	0.40	0.76	0.20	0.47	0.17	1.61	2.71	1.68	0.46	2.71	2.50	1.22	1.56	2.58	0.55	
3	1.00	1.91	3.04	1.22	2.22	0.16	1.34	6.69	5.34	2.01	6.49	6.40	4.72	1.04	6.17	0.88	
4	1.00	0.44	0.97	0.08	0.58	0.21	1.82	2.95	2.01	0.53	2.34	2.87	1.44	1.85	3.29	0.71	
5	1.00	0.72	1.68	0.30	0.97	0.30	1.60	4.88	3.37	0.95	4.09	4.69	2.04	1.65	6.88	1.72	
6	1.00	1.75	3.15	0.53	2.09	0.37	1.30	6.81	5.18	1.59	6.17	6.13	2.84	1.21	9.85	2.04	
7	1.00	0.33	1.07	0.20	0.31	0.06	1.28	3.09	2.15	0.21	2.35	2.81	1.48	5.62	7.10	2.63	
8	1.00	0.31	0.57	0.15	0.35	0.07	1.30	2.19	1.41	0.34	2.22	2.17	1.33	1.27	2.02	0.41	
9	1.00	0.43	0.95	0.19	0.52	0.08	1.29	2.86	1.73	0.48	2.30	2.94	1.59	1.25	2.87	0.53	
10	1.00	0.39	0.72	0.18	0.44	0.07	1.37	2.67	1.71	0.41	2.56	2.61	1.54	1.60	2.53	0.65	
11	1.00	1.18	2.24	1.00	1.16	0.11	1.17	5.16	4.09	1.22	4.54	5.15	3.73	1.12	5.47	1.01	


==> graph/NewPlot/plot1/trainingtime.txt <==
1	1137.747844625	156	11620000	23240000	11620000	12868463351	21366200	11620000	11620000	11620000	11620000	11620000	11620000	22852738	11444173	12030168	
2	71.923276834	22.471136305	1648600	3297200	1648600	1803213309	3284471	1648600	1648600	1648600	1648600	1648600	1648600	3307712	1639620	1729027	
3	478.736350581	233.211155667	5810120	11620240	5810120	6417060172	10688768	5810120	5810120	5810120	5810120	5810120	5810120	11814010	5813222	6203826	
4	70.40388126	29.965543882	1693000	3386000	1693000	1770443826	3379377	1693000	1693000	1693000	1693000	1693000	1693000	3258556	1668235	1666299	
5	45.96620923	17.841942583	534100	1068200	534100	554448243	1048439	534100	534100	534100	534100	534100	534100	958202	472409	488668	
6	68.548815377	15.07650	655500	1311000	655500	667607468	1284796	655500	655500	655500	655500	655500	655500	1281490	637097	646038	
7	1757.254578912	451.36710	15045570	30091140	15045570	15885018894	30051957	15045570	15045570	15045570	15045570	15045570	15045570	6009078	6039367	3201002	
8	3436.637095674	899	10000010	20000020	10000010	10586305453	19730307	10000010	10000010	10000010	10000010	10000010	10000010	19240298	9820596	9899496	
9	630.21	200	20752000	41504000	20752000	21052867020	41170247	20752000	20752000	20752000	20752000	20752000	20752000	39849078	20157001	20051937	
10	183.101989265	70.001685989	4348740	8697480	4348740	4790721163	8353744	4348740	4348740	4348740	4348740	4348740	4348740	6593450	3763075	3493149	
11	1080	182	24582850	49165700	24582850	25621798575	48445708	24582850	24582850	24582850	24582850	24582850	24582850	47709528	23745895	24344025	


==> graph/NewPlot/plot2/NYCIncreasingData100.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot2/assigntime10.txt <==
1	10.28	8.78	8.14	6.60	7.94	45.76	11.54	7.22	8.77	7.09	7.24	8.40	8.87	6.44	7.84	9.35	
2	0.71	1.31	1.54	0.58	0.95	1.96	0.53	0.61	1.23	0.94	0.72	1.31	1.86	0.84	2.79	2.46	
3	4.71	3.64	3.33	2.93	3.34	17.96	5.87	3.12	3.53	3.31	3.14	3.91	4.13	2.50	3.56	4.64	
4	1.03	1.64	1.43	0.79	1.36	2.57	1.61	0.89	1.80	1.92	0.89	1.59	2.45	0.70	3.21	2.75	
5	0.50	0.31	0.25	0.34	0.28	1.07	0.60	0.19	0.29	0.28	0.29	0.29	0.31	0.12	0.13	0.27	
6	0.62	0.43	0.39	0.45	0.43	1.72	0.51	0.36	0.40	0.80	0.48	0.76	0.62	0.21	0.51	0.48	
7	12.26	15.36	11.47	11.90	10.96	66.42	24.56	10.56	12.28	12.35	10.88	11.97	13.06	0.03	0.16	0.06	
8	0.73	1.81	1.46	0.83	2.01	2.59	1.76	0.71	1.48	1.53	0.68	1.68	1.55	0.27	1.36	0.74	
9	6.00	5.81	5.54	4.58	5.98	26.27	6.76	4.77	6.32	5.33	5.54	8.09	8.57	6.68	7.94	10.49	
10	1.20	2.45	1.78	1.33	2.24	5.15	1.88	1.21	2.26	1.10	1.12	3.18	2.45	0.19	1.65	0.61	
11	10.26	10.29	8.83	6.43	9.15	51.03	7.31	9.00	9.96	9.95	9.12	11.69	10.40	12.10	10.25	13.43	


==> graph/NewPlot/plot2/assigntime100.txt <==
1	null
2	null
3	null
4	4.13	6.88	3.34	7.65	3.60	16.33	2.66	1.40	1.64	1.73	1.42	3.92	2.71	1.58	1.14	2.47	
5	2.43	2.09	1.18	1.80	1.80	9.52	1.68	0.98	0.71	0.59	0.59	1.49	0.72	2.00	0.44	1.21	
6	3.01	2.22	1.33	1.45	1.86	12.44	1.81	0.68	0.75	0.79	0.73	1.97	1.29	1.69	0.52	1.30	
7	66.86	51.73	24.75	64.36	41.24	516.57	38.24	17.44	18.96	19.84	17.86	38.50	20.89	0.42	0.63	0.91	
8	4.15	6.80	3.57	3.55	5.30	19.60	2.80	1.92	1.72	1.47	1.29	4.56	2.47	1.52	1.09	2.79	
9	31.67	47.65	26.49	32.94	42.43	207.51	21.79	14.00	16.10	12.60	12.89	42.52	22.44	29.25	13.33	36.48	
10	null
11	89.64	55.78	36.15	37.93	46.86	455.43	58.20	25.61	27.85	28.67	25.52	43.86	33.94	78.66	26.76	87.57	


==> graph/NewPlot/plot2/assigntime1000.txt <==
1	null
2	null
3	426.94	180.34	117.78	302.85	157.91	1845.87	314.55	57.20	70.41	57.55	57.70	177.31	93.39	411.29	64.23	569.80	
4	15.89	37.24	17.49	160.32	27.85	132.10	10.14	6.20	8.59	7.12	6.23	26.55	12.70	26.03	5.32	31.85	
5	20.93	14.59	7.93	48.56	12.43	94.45	15.11	3.19	4.03	3.33	3.78	13.11	5.12	17.04	2.79	14.77	
6	26.69	13.54	7.16	36.60	11.33	127.76	17.70	3.99	4.75	4.27	4.44	13.39	6.86	28.32	4.85	29.05	
7	null
8	22.76	46.97	23.56	128.67	43.13	182.59	16.40	8.61	12.01	10.20	9.05	42.42	17.90	16.54	6.59	39.25	
9	null
10	null
11	781.61	409.67	258.28	702.53	366.34	4569.15	652.09	134.24	163.39	151.86	135.69	365.48	214.07	744.86	134.21	864.65	


==> graph/NewPlot/plot2/assigntimeratio10.txt <==
1	1.00	1.17	1.26	1.56	1.30	0.22	0.89	1.42	1.17	1.45	1.42	1.22	1.16	1.60	1.31	1.10	
2	1.00	0.54	0.46	1.22	0.75	0.36	1.33	1.16	0.58	0.75	0.99	0.54	0.38	0.84	0.25	0.29	
3	1.00	1.29	1.41	1.61	1.41	0.26	0.80	1.51	1.33	1.42	1.50	1.20	1.14	1.89	1.32	1.01	
4	1.00	0.63	0.72	1.31	0.76	0.40	0.64	1.15	0.57	0.54	1.16	0.65	0.42	1.46	0.32	0.37	
5	1.00	1.63	1.98	1.46	1.76	0.47	0.84	2.57	1.70	1.77	1.72	1.73	1.60	4.11	3.74	1.83	
6	1.00	1.43	1.60	1.38	1.42	0.36	1.22	1.69	1.53	0.77	1.29	0.81	1.00	2.89	1.20	1.27	
7	1.00	0.80	1.07	1.03	1.12	0.18	0.50	1.16	1.00	0.99	1.13	1.02	0.94	397.26	74.93	196.90	
8	1.00	0.40	0.50	0.88	0.36	0.28	0.41	1.03	0.49	0.48	1.08	0.44	0.47	2.68	0.54	0.99	
9	1.00	1.03	1.08	1.31	1.00	0.23	0.89	1.26	0.95	1.13	1.08	0.74	0.70	0.90	0.76	0.57	
10	1.00	0.49	0.67	0.90	0.54	0.23	0.64	0.99	0.53	1.09	1.07	0.38	0.49	6.23	0.72	1.98	
11	1.00	1.00	1.16	1.60	1.12	0.20	1.40	1.14	1.03	1.03	1.13	0.88	0.99	0.85	1.00	0.76	


==> graph/NewPlot/plot2/assigntimeratio100.txt <==
1	null
2	null
3	null
4	1.00	0.60	1.24	0.54	1.15	0.25	1.55	2.94	2.52	2.39	2.92	1.06	1.52	2.61	3.64	1.67	
5	1.00	1.16	2.06	1.35	1.35	0.26	1.45	2.47	3.42	4.15	4.08	1.63	3.36	1.22	5.52	2.00	
6	1.00	1.36	2.27	2.09	1.62	0.24	1.66	4.43	4.00	3.80	4.13	1.53	2.34	1.79	5.80	2.32	
7	1.00	1.29	2.70	1.04	1.62	0.13	1.75	3.83	3.53	3.37	3.74	1.74	3.20	158.80	106.22	73.20	
8	1.00	0.61	1.16	1.17	0.78	0.21	1.48	2.16	2.42	2.82	3.22	0.91	1.68	2.73	3.80	1.49	
9	1.00	0.66	1.20	0.96	0.75	0.15	1.45	2.26	1.97	2.51	2.46	0.74	1.41	1.08	2.38	0.87	
10	null
11	1.00	1.61	2.48	2.36	1.91	0.20	1.54	3.50	3.22	3.13	3.51	2.04	2.64	1.14	3.35	1.02	


==> graph/NewPlot/plot2/assigntimeratio1000.txt <==
1	null
2	null
3	1.00	2.37	3.62	1.41	2.70	0.23	1.36	7.46	6.06	7.42	7.40	2.41	4.57	1.04	6.65	0.75	
4	1.00	0.43	0.91	0.10	0.57	0.12	1.57	2.56	1.85	2.23	2.55	0.60	1.25	0.61	2.99	0.50	
5	1.00	1.44	2.64	0.43	1.68	0.22	1.39	6.56	5.19	6.29	5.53	1.60	4.09	1.23	7.51	1.42	
6	1.00	1.97	3.73	0.73	2.36	0.21	1.51	6.69	5.61	6.26	6.01	1.99	3.89	0.94	5.50	0.92	
7	null
8	1.00	0.48	0.97	0.18	0.53	0.12	1.39	2.65	1.90	2.23	2.52	0.54	1.27	1.38	3.45	0.58	
9	null
10	null
11	1.00	1.91	3.03	1.11	2.13	0.17	1.20	5.82	4.78	5.15	5.76	2.14	3.65	1.05	5.82	0.90	


==> graph/NewPlot/plot2/bigcrossDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot2/boundCompares10.txt <==
1	0	153012254	150552296	33117730	153012254	0	13944000	153012254	153012254	153012254	153012254	153012254	153012254	0	110441117	136043438	
2	0	23222814	22679462	4185626	23222814	0	1978320	23222814	23222814	23222814	23222814	23218342	23218342	0	17759874	20910137	
3	0	68421184	65328758	16384823	68421184	0	6972000	68421184	68421184	62883404	68421184	68421184	62883404	0	48078699	59573236	
4	0	18101744	18017964	3570393	18101744	0	2031600	18101744	18101744	15930340	18101744	18101744	15930340	0	12697844	9054709	
5	0	2635880	2635792	1207707	2635880	0	640800	2635880	2635880	2635880	2635930	2635460	2635510	0	1136864	3138853	
6	0	3541838	3524362	1816400	3541838	0	786600	3541838	3541838	3378181	3541838	3536172	3386528	0	1669860	1822786	
7	0	161181274	151604538	106168440	161181274	0	42005460	161181274	161181274	153610011	161181274	160569878	153312358	0	1439852	904279	
8	0	18346410	16287416	7181477	18346410	0	2940684	18346410	18346410	16400979	18346578	18278274	16363606	0	6662239	9753433	
9	0	176342552	175535064	63144611	176342552	0	24000000	176342552	176342552	176342552	176342552	176191856	176191856	0	148557670	325260250	
10	0	26956266	25382178	13023790	26956266	0	5218488	26956266	26956266	26956266	26956266	26955822	26955822	0	8419973	7422818	
11	0	164028824	163762816	29934331	164028824	0	12000000	164028824	164028824	153492802	164028824	159206710	150053468	0	151939289	178401761	


==> graph/NewPlot/plot2/boundCompares100.txt <==
1	null
2	null
3	null
4	0	143641832	125513108	11501256	125540088	0	2031600	62447864	62447864	56162631	64674732	125540070	58273418	0	49889048	175333873	
5	0	53191966	50556086	9732556	50556086	0	640800	18616668	18616668	18616668	19054395	50111728	15132487	0	14779908	50564053	
6	0	54990620	51447338	16383684	51448782	0	786600	22624869	22624869	20911015	22809916	50867944	14917529	0	17060027	54078447	
7	0	1243908672	1082518972	942851470	1082727398	0	42005460	611551148	611551148	548512757	611487400	1090104190	522708503	0	20622053	69002907	
8	0	187552384	168954324	68574592	169205974	0	2940684	75921837	75921837	66919545	75062888	168810300	63652847	0	47005384	199644102	
9	0	2352233732	2175530752	488029146	2175891180	0	24000000	956607305	956607305	956607305	913674611	2175198948	897225753	0	846878590	2660385800	
10	null
11	0	1607744662	1443359882	253700576	1443715838	0	12000000	634894115	634894115	609244891	633352904	1416588856	562733399	0	622793359	1855039949	


==> graph/NewPlot/plot2/boundCompares1000.txt <==
1	null
2	null
3	0	7260330602	6528466966	1596179557	6528466966	0	6972000	1723847068	1723847068	1605970893	1714109274	6528451194	1596643811	0	1866834284	13722570607	
4	0	1257672982	1114024108	300770198	1114031150	0	2031600	354737473	354737473	315665612	355039157	1114148490	315917344	0	318749830	2711215572	
5	0	442791334	389599368	107236958	389599368	0	640800	116671916	116671916	116671916	116355950	387758026	109565665	0	93360084	652955851	
6	0	475038140	420047520	166845945	420047520	0	786600	131381952	131381952	121107643	131141240	419633632	117813253	0	104997907	846191620	
7	null
8	0	1994148626	1806596242	675345867	1806596242	0	2940684	573326534	573326534	505182622	573072525	1808342728	493360410	0	421995207	3390890336	
9	null
10	null
11	0	15045229352	13437437520	2616512222	13437484690	0	12000000	3823596460	3823596460	3734287129	3786870154	13228331694	3323837484	0	3800724267	20134149784	


==> graph/NewPlot/plot2/boundUpdates10.txt <==
1	0	112665040	27888000	63928947	112665040	0	15106120	112665040	112665040	112665040	112665040	112665040	112665040	0	79169241	62182732	
2	0	15886860	3956640	11449582	15886860	0	2143300	15886860	15886860	15886860	15886860	15886860	15886860	0	12036319	10821801	
3	0	51748740	13944000	31513972	51748740	0	7553120	51748740	51748740	51748580	51748740	51748740	51748580	0	36273911	28252094	
4	0	14066020	4063200	15449206	14066020	0	2201020	14066020	14066020	14065960	14066020	14066020	14065960	0	10237480	5699741	
5	0	2429030	1281600	4528547	2429030	0	694320	2429030	2429030	2429030	2429030	2428920	2428920	0	1051762	1733963	
6	0	3329260	1573200	3934124	3329260	0	852270	3329260	3329260	3337190	3329260	3363020	3370950	0	1739329	1494460	
7	0	153723990	84010920	169294559	153723990	0	45506035	153723990	153723990	153729010	153723990	153832040	153837060	0	1407051	500365	
8	0	14742498	5881368	12926637	14742498	0	3185861	14742498	14742498	14743088	14742498	14742558	14743148	0	5010437	4931899	
9	0	143863490	48000000	87488175	143863490	0	26000120	143863490	143863490	143863490	143863490	143862250	143862250	0	115006008	146006490	
10	0	24710446	10436976	20926009	24710446	0	5653482	24710446	24710446	24710446	24710446	24710446	24710446	0	8115326	3404496	
11	0	109931870	24000000	50064579	109931870	0	13000120	109931870	109931870	109933090	109931870	109931870	109933090	0	19049584	26535345	


==> graph/NewPlot/plot2/boundUpdates100.txt <==
1	null
2	null
3	null
4	0	112273920	4063200	167559234	98207900	0	2202100	13477670	13477670	13476960	13492610	98207900	13492150	0	12060166	15936829	
5	0	43982730	1281600	28596446	41553700	0	695400	5322670	5322670	5322670	5323390	41551400	5412510	0	5245502	8122643	
6	0	44980260	1573200	17503228	41651000	0	853350	5580980	5580980	5604170	5581520	41656500	5633600	0	4987213	7728477	
7	0	805179410	84010920	671419183	651455420	0	45507115	140648650	140648650	140491340	140648690	660305020	115806400	0	6843225	4614456	
8	0	140880066	5881368	32758775	126137568	0	3186941	17927918	17927918	17962548	17934708	126127768	18036648	0	13322351	18419352	
9	0	1920661990	48000000	560224152	1776798500	0	26001200	220880000	220880000	220880000	221305410	1776771100	221404370	0	215361222	281539741	
10	null
11	0	1177287970	24000000	239092734	1067356100	0	13001200	128335920	128335920	128346850	128335490	1067384700	128377230	0	126305116	146573722	


==> graph/NewPlot/plot2/boundUpdates1000.txt <==
1	null
2	null
3	0	6114189600	13944000	603486443	5524054000	0	7565000	564954200	564954200	564958000	565150600	5524055000	565165600	0	569021483	764090276	
4	0	981584120	4063200	839542922	869310200	0	2212900	90589600	90589600	90606200	90686600	869478200	90746700	0	90866134	205373314	
5	0	357850330	1281600	215380634	313867600	0	706200	32540200	32540200	32540200	32553100	314115600	32772000	0	32432980	65370594	
6	0	373856460	1573200	123522768	328876200	0	864150	34300000	34300000	36059800	34305400	329890200	37522300	0	32826693	68744363	
7	null
8	0	1545738434	5881368	252439935	1404858368	0	3197741	146194468	146194468	150154168	146269068	1409948368	151070568	0	128728939	245296750	
9	null
10	null
11	0	12303196970	24000000	1524454607	11125909000	0	13012000	1132978500	1132978500	1132946500	1133015900	11125537000	1134055100	0	1129935782	1251157131	


==> graph/NewPlot/plot2/computation10.txt <==
1	139441080	41090687	40726428	48822947	32258466	232898628	68977320	41090687	41090687	41090687	41090687	41091887	32259666	47935000	28253469	46518205	
2	19784280	6636537	6554571	9306402	4864379	32622180	12323290	6636537	6636537	6636537	6636537	6635501	4865492	8359530	4907122	6716926	
3	69721080	18795302	18313719	23960972	13257665	110993364	35988530	18795302	18795302	13257652	18795302	18796502	13258852	21828340	12448628	20027091	
4	20317080	5066342	5044852	13248306	3896355	30087663	15920840	5066342	5066342	2894959	5066342	5067542	2896159	4502930	3231077	2578922	
5	6409080	1065705	1065686	3834347	912412	6810100	5078560	1065705	1065705	1065705	1065730	1066750	913600	1339870	340807	971271	
6	7867080	1287269	1283941	3081974	1117557	8999035	3811580	1287269	1287269	1114850	1287269	1268756	1111157	1350160	472820	435047	
7	420055680	66737912	65846159	123788644	59161596	442363527	187456500	66737912	66737912	59160237	66737912	66379389	59115457	388010	318614	280411	
8	29407920	6214062	5937475	9740896	4907006	36547144	13959620	6214062	6214062	4267926	6214146	6181164	4265707	3818390	1801794	3175297	
9	240001080	52240611	52000592	61488175	44293962	330421493	62151290	52240611	52240611	52240611	52240611	52167083	44221363	112408060	44100514	112109344	
10	52185960	8951722	8803378	15272647	8646404	64993968	25135970	8951722	8951722	8951722	8951722	8952700	8647604	2635380	1963180	2537089	
11	120001080	45049557	45027303	37064579	37890864	206177001	39694030	45049557	45049557	34512787	45049557	42639700	33485666	88452310	39185821	50025682	


==> graph/NewPlot/plot2/computation100.txt <==
1	null
2	null
3	null
4	223595880	21898636	16825104	165358334	13396568	300066265	202642600	16832294	16832294	10551752	16773511	16952285	10669810	124040900	10901040	67097960	
5	70607880	6646898	5581193	27902246	4059520	104296657	59129500	5570875	5570875	5570875	5563264	5480164	3853100	62713100	3697287	20620281	
6	86645880	7484860	6197569	16651078	4663792	119887438	68993000	6197591	6197591	4406500	6195605	6024422	4364203	59884500	3597573	21609209	
7	4620720480	345500891	278760966	625913268	216325722	4671389650	3265172800	278755543	278755543	216137056	278753409	278146575	205462237	35216100	6253739	32774227	
8	323595120	32278091	26052354	29573034	20098378	419775940	251004400	26050273	26050273	16977014	25963330	25991092	16978427	141751900	13548490	85339889	
9	2640119880	287905751	235658926	534224152	198066682	4116591041	2174664700	235665221	235665221	235665221	233365721	235452724	196179725	2172105200	183187266	1123344047	
10	null
11	1320119880	251348226	206289991	226092734	190411624	2285691609	856401300	206149042	206149042	180472824	205638204	192840878	172269125	1127680800	201666385	870652690	


==> graph/NewPlot/plot2/computation1000.txt <==
1	null
2	null
3	7751027880	616552381	524652483	595933443	406782365	13131167710	5755811000	524653314	524653314	406784183	523974680	536644097	418384790	7431077000	594669386	6399812090	
4	2267183880	159294511	137395854	837342022	117115377	2940997314	2001963000	137395918	137395918	98306776	137349085	149370545	110305617	2008034000	118384437	1209235801	
5	723395880	57461982	50815084	214686434	40960019	955340412	604644000	50814990	50814990	50814990	50791025	61770413	52236778	646794000	38945450	297072350	
6	885233880	66238420	58753560	122670618	46732241	1126535198	734997000	58752578	58752578	46261709	58737287	70039616	57982312	679717000	46072555	397864425	
7	null
8	3276267120	249546054	217267963	249254194	169336271	4430500193	2779770000	217254985	217254985	144430384	217093771	227596206	156049061	2402809000	150690401	1556372573	
9	null
10	null
11	13332107880	1437124071	1185775760	1511454607	1126932176	23584977560	11168420000	1185914775	1185914775	1096658197	1181580308	1093385347	1008820989	12162682000	1175901282	9421662846	


==> graph/NewPlot/plot2/computationratio10.txt <==
1	0.00	0.71	0.71	0.65	0.77	-0.67	0.51	0.71	0.71	0.71	0.71	0.71	0.77	0.66	0.80	0.67	
2	0.00	0.66	0.67	0.53	0.75	-0.65	0.38	0.66	0.66	0.66	0.66	0.66	0.75	0.58	0.75	0.66	
3	0.00	0.73	0.74	0.66	0.81	-0.59	0.48	0.73	0.73	0.81	0.73	0.73	0.81	0.69	0.82	0.71	
4	0.00	0.75	0.75	0.35	0.81	-0.48	0.22	0.75	0.75	0.86	0.75	0.75	0.86	0.78	0.84	0.87	
5	0.00	0.83	0.83	0.40	0.86	-0.06	0.21	0.83	0.83	0.83	0.83	0.83	0.86	0.79	0.95	0.85	
6	0.00	0.84	0.84	0.61	0.86	-0.14	0.52	0.84	0.84	0.86	0.84	0.84	0.86	0.83	0.94	0.94	
7	0.00	0.84	0.84	0.71	0.86	-0.05	0.55	0.84	0.84	0.86	0.84	0.84	0.86	1.00	1.00	1.00	
8	0.00	0.79	0.80	0.67	0.83	-0.24	0.53	0.79	0.79	0.85	0.79	0.79	0.85	0.87	0.94	0.89	
9	0.00	0.78	0.78	0.74	0.82	-0.38	0.74	0.78	0.78	0.78	0.78	0.78	0.82	0.53	0.82	0.53	
10	0.00	0.83	0.83	0.71	0.83	-0.25	0.52	0.83	0.83	0.83	0.83	0.83	0.83	0.95	0.96	0.95	
11	0.00	0.62	0.62	0.69	0.68	-0.72	0.67	0.62	0.62	0.71	0.62	0.64	0.72	0.26	0.67	0.58	


==> graph/NewPlot/plot2/computationratio100.txt <==
1	null
2	null
3	null
4	0.00	0.90	0.92	0.26	0.94	-0.34	0.09	0.92	0.92	0.95	0.92	0.92	0.95	0.45	0.95	0.70	
5	0.00	0.91	0.92	0.60	0.94	-0.48	0.16	0.92	0.92	0.92	0.92	0.92	0.95	0.11	0.95	0.71	
6	0.00	0.91	0.93	0.81	0.95	-0.38	0.20	0.93	0.93	0.95	0.93	0.93	0.95	0.31	0.96	0.75	
7	0.00	0.93	0.94	0.86	0.95	-0.01	0.29	0.94	0.94	0.95	0.94	0.94	0.96	0.99	1.00	0.99	
8	0.00	0.90	0.92	0.91	0.94	-0.30	0.22	0.92	0.92	0.95	0.92	0.92	0.95	0.56	0.96	0.74	
9	0.00	0.89	0.91	0.80	0.92	-0.56	0.18	0.91	0.91	0.91	0.91	0.91	0.93	0.18	0.93	0.57	
10	null
11	0.00	0.81	0.84	0.83	0.86	-0.73	0.35	0.84	0.84	0.86	0.84	0.85	0.87	0.15	0.85	0.34	


==> graph/NewPlot/plot2/computationratio1000.txt <==
1	null
2	null
3	0.00	0.92	0.93	0.92	0.95	-0.69	0.26	0.93	0.93	0.95	0.93	0.93	0.95	0.04	0.92	0.17	
4	0.00	0.93	0.94	0.63	0.95	-0.30	0.12	0.94	0.94	0.96	0.94	0.93	0.95	0.11	0.95	0.47	
5	0.00	0.92	0.93	0.70	0.94	-0.32	0.16	0.93	0.93	0.93	0.93	0.91	0.93	0.11	0.95	0.59	
6	0.00	0.93	0.93	0.86	0.95	-0.27	0.17	0.93	0.93	0.95	0.93	0.92	0.93	0.23	0.95	0.55	
7	null
8	0.00	0.92	0.93	0.92	0.95	-0.35	0.15	0.93	0.93	0.96	0.93	0.93	0.95	0.27	0.95	0.52	
9	null
10	null
11	0.00	0.89	0.91	0.89	0.92	-0.77	0.16	0.91	0.91	0.92	0.91	0.92	0.92	0.09	0.91	0.29	


==> graph/NewPlot/plot2/covtDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot2/dataAccess10.txt <==
1	27888000	13944000	13944000	27888000	13944000	172542480	20841732	13944000	13944000	13944000	13944000	13944000	13944000	8935052	8133571	4793392	
2	3956640	1978320	1978320	3956640	1978320	24256485	3210649	1978320	1978320	1978320	1978320	1978320	1978320	1563900	1316940	835845	
3	13944000	6972000	6972000	13944000	6972000	85282071	10570853	6972000	6972000	6972000	6972000	6972000	6972000	4065026	4210837	2182726	
4	4063200	2031600	2031600	4063200	2031600	23369319	3623684	2031600	2031600	2031600	2031600	2031600	2031600	866078	1293580	450185	
5	1281600	640800	640800	1281600	640800	6809371	1148656	640800	640800	640800	640800	640800	640800	259614	191470	133879	
6	1573200	786600	786600	1573200	786600	8600434	1167758	786600	786600	786600	786600	786600	786600	259944	325940	134908	
7	84010920	42005460	42005460	84010920	42005460	446441754	60751110	42005460	42005460	42005460	42005460	42005460	42005460	65654	189826	38693	
8	5881368	2940684	2940684	5881368	2940684	32697364	4336646	2940684	2940684	2940684	2940684	2940684	2940684	717542	625679	381731	
9	48000000	24000000	24000000	48000000	24000000	271391291	30215129	24000000	24000000	24000000	24000000	24000000	24000000	22314930	17712668	11240698	
10	10436976	5218488	5218488	10436976	5218488	59650830	7732085	5218488	5218488	5218488	5218488	5218488	5218488	479518	1145607	263430	
11	24000000	12000000	12000000	24000000	12000000	142995798	15969403	12000000	12000000	12000000	12000000	12000000	12000000	17332314	9128813	8845123	


==> graph/NewPlot/plot2/dataAccess100.txt <==
1	null
2	null
3	null
4	8126400	4063200	2031600	4063200	2031600	214633543	4058026	2031600	2031600	2031600	2031600	2031600	2031600	2410270	1624197	1239221	
5	2563200	1281600	640800	1281600	640800	66568720	1232095	640800	640800	640800	640800	640800	640800	1237948	623209	625939	
6	3146400	1573200	786600	1573200	786600	83244019	1476530	786600	786600	786600	786600	786600	786600	1164758	618490	597657	
7	168021840	84010920	42005460	84010920	42005460	4401578671	74657188	42005460	42005460	42005460	42005460	42005460	31504095	610816	1032073	355398	
8	11762736	5881368	2940684	5881368	2940684	313368552	5450728	2940684	2940684	2940684	2940684	2940684	2940684	2729656	1795014	1421262	
9	96000000	48000000	24000000	48000000	24000000	2476664975	45746647	24000000	24000000	24000000	24000000	24000000	24000000	43159498	22562717	21719835	
10	null
11	48000000	24000000	12000000	24000000	12000000	1274678871	20564013	12000000	12000000	12000000	12000000	12000000	12000000	22068702	11337526	11275352	


==> graph/NewPlot/plot2/dataAccess1000.txt <==
1	null
2	null
3	41832000	20916000	6972000	13944000	6972000	7685425882	12727811	6972000	6972000	6972000	6972000	6972000	6972000	14141430	6957541	7419200	
4	12189600	6094800	2031600	4063200	2031600	2124586176	4033563	2031600	2031600	2031600	2031600	2031600	2031600	3903600	1998249	1996046	
5	3844800	1922400	640800	1281600	640800	656445048	1245444	640800	640800	640800	640800	640800	640800	1255254	622187	634806	
6	4719600	2359800	786600	1573200	786600	823196228	1521597	786600	786600	786600	786600	786600	786600	1301636	641897	667729	
7	null
8	17644104	8822052	2940684	5881368	2940684	3107558292	5720454	2940684	2940684	2940684	2940684	2940684	2940684	4635120	2358265	2392858	
9	null
10	null
11	72000000	36000000	12000000	24000000	12000000	12550292303	23168420	12000000	12000000	12000000	12000000	12000000	12000000	23789476	11822076	12148285	


==> graph/NewPlot/plot2/memoryUsage10.txt <==
1	0.00	106.38	17.73	35.46	106.38	0.18	8.87	106.39	106.39	106.39	106.39	115.25	115.25	0.18	115.43	115.43	evaluation time: 382.455496403
2	0.00	15.09	2.52	5.03	15.09	0.02	1.26	15.09	15.09	15.09	15.09	16.35	16.35	0.02	16.38	16.38	evaluation time: 33.07927085
3	0.00	53.19	8.87	17.73	53.19	0.09	4.43	53.19	53.19	66.49	53.19	57.63	70.92	0.09	57.71	57.71	evaluation time: 129.562822476
4	0.00	15.50	2.58	5.17	15.50	0.01	1.29	15.50	15.50	19.38	15.50	16.79	20.67	0.01	16.80	16.80	
5	0.00	4.89	0.81	1.63	4.89	0.00	0.41	4.89	4.89	4.89	4.89	5.30	5.30	0.00	5.30	5.30	
6	0.00	6.00	1.00	2.00	6.00	0.00	0.50	6.00	6.00	7.50	6.00	6.50	8.00	0.00	6.51	6.51	
7	0.00	320.48	53.41	106.83	320.48	0.22	26.71	320.48	320.48	400.60	320.48	347.18	427.30	0.22	347.41	347.41	
8	0.00	22.44	3.74	7.48	22.44	0.02	1.87	22.44	22.44	28.05	22.44	24.31	29.92	0.02	24.33	24.33	
9	0.00	183.11	30.52	61.04	183.11	0.04	15.26	183.11	183.11	183.11	183.11	198.37	198.37	0.04	198.41	198.41	
10	0.00	39.81	6.64	13.27	39.81	0.06	3.32	39.81	39.81	39.81	39.81	43.13	43.13	0.06	43.20	43.20	evaluation time: 75.97164237
11	0.00	91.55	15.26	30.52	91.55	0.06	7.63	91.55	91.55	114.44	91.55	99.18	122.07	0.06	22.95	22.95	


==> graph/NewPlot/plot2/memoryUsage100.txt <==
1	null
2	null
3	null
4	0.00	147.29	2.58	49.73	131.79	0.01	1.29	15.54	15.54	19.42	15.54	133.16	20.79	0.01	16.84	16.84	
5	0.00	46.48	0.82	15.69	41.60	0.00	0.41	4.93	4.93	4.93	4.93	42.08	5.41	0.00	5.34	5.34	
6	0.00	57.05	1.00	19.25	51.05	0.00	0.50	6.04	6.04	7.54	6.04	51.63	8.12	0.00	6.55	6.55	
7	0.00	3044.56	53.41	1028.19	2724.09	0.22	26.71	320.52	320.52	400.64	320.52	2750.87	427.42	0.22	347.44	347.44	
8	0.00	213.18	3.74	71.98	190.74	0.02	1.87	22.48	22.48	28.09	22.48	192.69	30.03	0.02	24.36	24.36	
9	0.00	1739.54	30.52	587.46	1556.44	0.04	15.26	183.15	183.15	183.15	183.15	1571.77	198.48	0.04	198.45	198.45	
10	null
11	0.00	869.79	15.26	293.73	778.24	0.06	7.63	91.59	91.59	114.48	91.59	785.94	122.19	0.06	99.29	99.29	


==> graph/NewPlot/plot2/memoryUsage1000.txt <==
1	null
2	null
3	0.00	4950.74	8.87	1666.69	4445.37	0.09	4.44	456.00	456.00	469.32	456.00	4457.44	481.39	0.09	460.52	460.52	covtype
4	0.00	1445.36	2.59	485.66	1298.07	0.01	1.30	135.62	135.62	139.52	135.62	1306.99	148.44	0.01	136.92	136.92	euro
5	0.00	458.54	0.82	153.19	412.05	0.00	0.42	45.42	45.42	45.42	45.42	420.09	53.47	0.00	45.84	45.84	KeggDirected
6	0.00	561.99	1.01	188.04	504.94	0.00	0.51	54.88	54.88	56.40	54.88	513.07	64.53	0.00	55.39	55.39	KeggUndirect
7	null
8	0.00	2090.38	3.75	702.98	1877.21	0.02	1.88	194.57	194.57	200.20	194.57	1886.70	209.70	0.02	196.46	196.46	Skin
9	null
10	null
11	0.00	8518.27	15.27	2868.65	7648.48	0.06	7.64	782.07	782.07	804.98	782.07	7663.74	820.24	0.06	789.76	789.76	USCensus


==> graph/NewPlot/plot2/refineratio10.txt <==
1	1.00	6.51	6.73	1.46	7.58	0.95	0.69	9.68	5.86	9.54	9.18	6.58	6.69	1.13	7.45	2.78	
2	1.00	2.92	1.96	3.28	3.39	2.33	2.23	6.09	3.36	5.52	5.77	2.79	3.05	0.56	2.22	0.76	
3	1.00	4.13	4.18	1.52	4.61	1.04	0.71	6.08	4.75	4.83	6.25	4.07	3.81	1.18	4.61	1.81	
4	1.00	3.70	3.93	3.19	4.15	2.07	1.46	7.90	2.25	2.12	7.22	3.56	3.89	1.25	2.69	1.16	
5	1.00	6.18	3.42	2.63	6.19	1.96	1.36	9.95	6.21	6.46	6.67	5.27	6.22	2.20	17.12	3.18	
6	1.00	5.15	5.64	2.29	5.90	1.64	1.39	10.24	5.92	4.60	3.57	2.86	5.03	2.57	6.76	3.26	
7	1.00	4.75	5.78	1.57	5.74	0.66	0.66	6.87	5.11	5.48	6.50	5.55	5.22	361.14	347.89	475.84	
8	1.00	3.62	2.33	2.50	2.24	1.75	1.20	6.79	2.33	2.24	7.68	2.18	2.34	2.19	6.56	2.93	
9	1.00	4.40	3.05	1.57	3.19	0.83	0.57	5.60	3.13	5.39	4.44	2.98	2.64	0.44	3.52	0.91	
10	1.00	2.82	2.39	2.20	2.06	1.35	1.18	4.94	2.30	6.28	5.89	1.89	2.63	4.58	5.50	6.90	
11	1.00	7.92	7.43	1.29	8.04	0.86	0.69	10.95	7.66	9.40	10.66	6.85	9.27	0.66	8.99	1.96	


==> graph/NewPlot/plot2/refineratio100.txt <==
1	null
2	null
3	null
4	1.00	3.76	9.31	4.46	9.16	3.63	3.08	11.41	10.96	10.73	11.45	6.48	8.01	2.08	16.88	3.49	
5	1.00	5.00	13.10	4.19	12.04	3.37	2.91	8.21	11.20	14.06	13.42	5.94	6.09	1.16	15.23	2.01	
6	1.00	5.80	14.50	4.14	13.52	3.25	2.84	15.77	15.49	15.55	9.74	6.35	7.84	1.78	22.02	3.46	
7	1.00	1.58	12.47	2.51	10.71	1.80	1.79	14.24	13.95	14.32	14.36	13.20	13.78	121.80	320.30	224.86	
8	1.00	4.03	9.09	4.19	7.84	3.26	2.54	8.81	9.31	9.47	9.56	6.91	7.91	1.88	15.18	2.95	
9	1.00	3.69	6.72	2.38	6.69	1.83	1.70	6.12	6.52	5.39	6.31	5.59	5.77	0.69	7.43	1.13	
10	null
11	1.00	8.55	14.17	2.60	13.30	1.94	1.83	15.55	15.28	15.22	15.70	12.28	13.42	1.19	20.96	2.85	


==> graph/NewPlot/plot2/refineratio1000.txt <==
1	null
2	null
3	1.00	3.75	6.40	4.05	5.95	3.46	3.16	8.13	7.13	8.17	8.11	0.59	0.75	0.97	9.85	1.34	
4	1.00	2.56	5.23	7.95	5.14	6.31	4.78	6.87	6.22	7.19	7.55	0.70	0.64	1.65	15.31	2.48	
5	1.00	3.14	5.90	5.06	5.99	4.38	3.72	8.08	6.97	7.16	7.33	0.13	0.16	1.37	15.60	1.97	
6	1.00	4.01	8.65	5.37	7.34	4.26	3.33	5.15	5.36	4.82	5.56	0.14	0.16	0.83	6.71	1.11	
7	null
8	1.00	2.84	6.12	4.60	4.82	3.95	3.41	8.10	6.54	7.09	7.33	0.33	0.49	1.35	13.37	1.66	
9	null
10	null
11	1.00	5.42	8.74	4.26	7.78	3.23	3.53	10.36	9.41	9.98	10.36	1.94	2.01	1.49	18.46	2.62	


==> graph/NewPlot/plot2/refinetime10.txt <==
1	1.72	0.26	0.25	1.17	0.23	1.81	2.50	0.18	0.29	0.18	0.19	0.26	0.26	1.52	0.23	0.62	
2	0.17	0.06	0.08	0.05	0.05	0.07	0.07	0.03	0.05	0.03	0.03	0.06	0.05	0.29	0.07	0.22	
3	0.69	0.17	0.16	0.45	0.15	0.66	0.97	0.11	0.14	0.14	0.11	0.17	0.18	0.58	0.15	0.38	
4	0.25	0.07	0.06	0.08	0.06	0.12	0.17	0.03	0.11	0.12	0.03	0.07	0.06	0.20	0.09	0.21	
5	0.10	0.02	0.03	0.04	0.02	0.05	0.07	0.01	0.02	0.02	0.02	0.02	0.02	0.05	0.01	0.03	
6	0.13	0.03	0.02	0.06	0.02	0.08	0.09	0.01	0.02	0.03	0.04	0.05	0.03	0.05	0.02	0.04	
7	3.06	0.64	0.53	1.95	0.53	4.67	4.64	0.45	0.60	0.56	0.47	0.55	0.59	0.01	0.01	0.01	
8	0.24	0.07	0.10	0.10	0.11	0.14	0.20	0.04	0.10	0.11	0.03	0.11	0.10	0.11	0.04	0.08	
9	1.08	0.25	0.35	0.69	0.34	1.29	1.88	0.19	0.34	0.20	0.24	0.36	0.41	2.48	0.31	1.19	
10	0.38	0.13	0.16	0.17	0.18	0.28	0.32	0.08	0.16	0.06	0.06	0.20	0.14	0.08	0.07	0.05	
11	1.68	0.21	0.23	1.31	0.21	1.95	2.44	0.15	0.22	0.18	0.16	0.25	0.18	2.55	0.19	0.86	


==> graph/NewPlot/plot2/refinetime100.txt <==
1	null
2	null
3	null
4	0.58	0.16	0.06	0.13	0.06	0.16	0.19	0.05	0.05	0.05	0.05	0.09	0.07	0.28	0.03	0.17	
5	0.20	0.04	0.01	0.05	0.02	0.06	0.07	0.02	0.02	0.01	0.01	0.03	0.03	0.17	0.01	0.10	
6	0.25	0.04	0.02	0.06	0.02	0.08	0.09	0.02	0.02	0.02	0.03	0.04	0.03	0.14	0.01	0.07	
7	8.76	5.55	0.70	3.48	0.82	4.86	4.89	0.62	0.63	0.61	0.61	0.66	0.64	0.07	0.03	0.04	
8	0.50	0.12	0.06	0.12	0.06	0.15	0.20	0.06	0.05	0.05	0.05	0.07	0.06	0.27	0.03	0.17	
9	3.04	0.82	0.45	1.28	0.45	1.66	1.79	0.50	0.47	0.56	0.48	0.54	0.53	4.43	0.41	2.69	
10	null
11	5.09	0.60	0.36	1.96	0.38	2.63	2.78	0.33	0.33	0.33	0.32	0.42	0.38	4.28	0.24	1.79	


==> graph/NewPlot/plot2/refinetime1000.txt <==
1	null
2	null
3	3.17	0.84	0.49	0.78	0.53	0.92	1.00	0.39	0.44	0.39	0.39	5.39	4.20	3.25	0.32	2.36	
4	0.92	0.36	0.18	0.12	0.18	0.15	0.19	0.13	0.15	0.13	0.12	1.32	1.44	0.56	0.06	0.37	
5	0.31	0.10	0.05	0.06	0.05	0.07	0.08	0.04	0.04	0.04	0.04	2.35	1.93	0.23	0.02	0.16	
6	0.37	0.09	0.04	0.07	0.05	0.09	0.11	0.07	0.07	0.08	0.07	2.55	2.23	0.44	0.05	0.33	
7	null
8	0.75	0.26	0.12	0.16	0.16	0.19	0.22	0.09	0.11	0.11	0.10	2.27	1.53	0.56	0.06	0.45	
9	null
10	null
11	9.34	1.72	1.07	2.19	1.20	2.89	2.65	0.90	0.99	0.94	0.90	4.81	4.65	6.27	0.51	3.57	


==> graph/NewPlot/plot2/roadIncreasingK.txt <==
1	null
2	null
3	null


==> graph/NewPlot/plot2/roadIndexType100.txt <==
1	null
2	null
3	null


==> graph/NewPlot/plot2/runingtime10.txt <==
1	12.00	9.04	8.40	7.78	8.16	47.57	14.04	7.39	9.06	7.27	7.43	8.66	9.12	7.96	8.07	9.96	
2	0.87	1.37	1.62	0.63	1.00	2.03	0.61	0.64	1.28	0.97	0.75	1.37	1.92	1.13	2.86	2.68	
3	5.40	3.81	3.49	3.38	3.49	18.62	6.84	3.23	3.67	3.45	3.25	4.08	4.31	3.08	3.71	5.02	
4	1.28	1.71	1.49	0.86	1.42	2.69	1.78	0.93	1.91	2.04	0.92	1.66	2.51	0.90	3.30	2.97	
5	0.60	0.32	0.28	0.38	0.30	1.12	0.67	0.20	0.31	0.30	0.31	0.31	0.33	0.17	0.14	0.31	
6	0.75	0.46	0.41	0.50	0.46	1.80	0.60	0.38	0.42	0.82	0.51	0.80	0.64	0.26	0.53	0.52	
7	15.32	16.00	12.00	13.86	11.49	71.09	29.20	11.00	12.88	12.91	11.35	12.52	13.64	0.04	0.17	0.07	
8	0.97	1.88	1.56	0.93	2.12	2.73	1.96	0.74	1.58	1.63	0.71	1.79	1.65	0.38	1.40	0.82	
9	7.08	6.06	5.89	5.27	6.32	27.56	8.64	4.96	6.67	5.53	5.78	8.46	8.98	9.16	8.25	11.68	
10	1.58	2.58	1.94	1.50	2.42	5.43	2.20	1.28	2.42	1.16	1.18	3.38	2.59	0.27	1.72	0.66	
11	11.95	10.50	9.05	7.73	9.36	52.97	9.75	9.15	10.18	10.13	9.28	11.93	10.58	14.65	10.44	14.29	


==> graph/NewPlot/plot2/runingtime100.txt <==
1	null
2	null
3	null
4	4.72	7.04	3.40	7.78	3.66	16.50	2.85	1.46	1.69	1.79	1.47	4.01	2.79	1.86	1.17	2.64	
5	2.63	2.13	1.20	1.85	1.82	9.58	1.75	1.01	0.73	0.60	0.61	1.53	0.76	2.17	0.45	1.31	
6	3.27	2.27	1.35	1.51	1.88	12.52	1.90	0.70	0.77	0.81	0.76	2.01	1.32	1.83	0.53	1.37	
7	75.62	57.29	25.45	67.85	42.06	521.43	43.13	18.05	19.59	20.45	18.47	39.17	21.52	0.49	0.66	0.95	
8	4.65	6.93	3.62	3.66	5.36	19.75	3.00	1.98	1.77	1.52	1.34	4.64	2.53	1.79	1.13	2.96	
9	34.71	48.47	26.94	34.22	42.89	209.17	23.58	14.50	16.56	13.17	13.37	43.07	22.97	33.68	13.74	39.17	
10	null
11	94.74	56.38	36.51	39.89	47.24	458.05	60.98	25.93	28.18	29.01	25.84	44.27	34.32	82.94	27.01	89.35	


==> graph/NewPlot/plot2/runingtime1000.txt <==
1	null
2	null
3	430.10	181.18	118.27	303.63	158.44	1846.78	315.55	57.59	70.86	57.94	58.09	182.69	97.58	414.54	64.56	572.16	
4	16.81	37.61	17.67	160.43	28.03	132.25	10.33	6.34	8.74	7.24	6.35	27.87	14.14	26.59	5.38	32.22	
5	21.25	14.69	7.98	48.62	12.48	94.53	15.19	3.23	4.08	3.37	3.83	15.46	7.05	17.27	2.81	14.92	
6	27.06	13.63	7.20	36.67	11.38	127.84	17.81	4.06	4.82	4.34	4.51	15.94	9.08	28.76	4.90	29.38	
7	null
8	23.52	47.23	23.68	128.84	43.28	182.78	16.62	8.70	12.12	10.31	9.15	44.69	19.43	17.09	6.65	39.70	
9	null
10	null
11	790.95	411.39	259.35	704.72	367.54	4572.04	654.74	135.15	164.38	152.80	136.59	370.29	218.71	751.13	134.72	868.22	


==> graph/NewPlot/plot2/runingtimeratio10.txt <==
1	1.00	1.33	1.43	1.54	1.47	0.25	0.85	1.62	1.32	1.65	1.62	1.39	1.31	1.51	1.49	1.20	
2	1.00	0.64	0.54	1.38	0.87	0.43	1.44	1.36	0.69	0.90	1.17	0.64	0.46	0.77	0.31	0.33	
3	1.00	1.42	1.54	1.60	1.55	0.29	0.79	1.67	1.47	1.56	1.66	1.32	1.25	1.75	1.46	1.07	
4	1.00	0.75	0.86	1.48	0.90	0.48	0.72	1.38	0.67	0.63	1.39	0.77	0.51	1.42	0.39	0.43	
5	1.00	1.86	2.13	1.58	2.00	0.54	0.90	2.93	1.93	2.02	1.96	1.95	1.83	3.59	4.30	1.97	
6	1.00	1.64	1.83	1.48	1.63	0.41	1.24	1.98	1.76	0.90	1.45	0.93	1.16	2.83	1.40	1.43	
7	1.00	0.96	1.28	1.11	1.33	0.22	0.52	1.39	1.19	1.19	1.35	1.22	1.12	389.47	88.86	223.04	
8	1.00	0.52	0.62	1.05	0.46	0.36	0.49	1.30	0.61	0.59	1.37	0.54	0.59	2.54	0.70	1.19	
9	1.00	1.17	1.20	1.34	1.12	0.26	0.82	1.43	1.06	1.28	1.22	0.84	0.79	0.77	0.86	0.61	
10	1.00	0.61	0.81	1.05	0.65	0.29	0.72	1.23	0.65	1.36	1.33	0.47	0.61	5.73	0.92	2.38	
11	1.00	1.14	1.32	1.55	1.28	0.23	1.23	1.31	1.17	1.18	1.29	1.00	1.13	0.82	1.14	0.84	


==> graph/NewPlot/plot2/runingtimeratio100.txt <==
1	null
2	null
3	null
4	1.00	0.67	1.39	0.61	1.29	0.29	1.65	3.24	2.78	2.64	3.21	1.18	1.69	2.53	4.03	1.79	
5	1.00	1.24	2.19	1.42	1.44	0.27	1.50	2.61	3.61	4.38	4.31	1.72	3.47	1.21	5.80	2.00	
6	1.00	1.44	2.42	2.17	1.74	0.26	1.72	4.69	4.24	4.04	4.33	1.63	2.47	1.79	6.15	2.38	
7	1.00	1.32	2.97	1.11	1.80	0.15	1.75	4.19	3.86	3.70	4.09	1.93	3.51	153.40	115.14	79.41	
8	1.00	0.67	1.28	1.27	0.87	0.24	1.55	2.35	2.63	3.05	3.47	1.00	1.84	2.60	4.13	1.57	
9	1.00	0.72	1.29	1.01	0.81	0.17	1.47	2.39	2.10	2.64	2.60	0.81	1.51	1.03	2.53	0.89	
10	null
11	1.00	1.68	2.59	2.37	2.01	0.21	1.55	3.65	3.36	3.27	3.67	2.14	2.76	1.14	3.51	1.06	


==> graph/NewPlot/plot2/runingtimeratio1000.txt <==
1	null
2	null
3	1.00	2.37	3.64	1.42	2.71	0.23	1.36	7.47	6.07	7.42	7.40	2.35	4.41	1.04	6.66	0.75	
4	1.00	0.45	0.95	0.10	0.60	0.13	1.63	2.65	1.92	2.32	2.65	0.60	1.19	0.63	3.13	0.52	
5	1.00	1.45	2.66	0.44	1.70	0.22	1.40	6.58	5.21	6.30	5.55	1.37	3.02	1.23	7.57	1.42	
6	1.00	1.99	3.76	0.74	2.38	0.21	1.52	6.67	5.61	6.23	6.00	1.70	2.98	0.94	5.52	0.92	
7	null
8	1.00	0.50	0.99	0.18	0.54	0.13	1.42	2.70	1.94	2.28	2.57	0.53	1.21	1.38	3.54	0.59	
9	null
10	null
11	1.00	1.92	3.05	1.12	2.15	0.17	1.21	5.85	4.81	5.18	5.79	2.14	3.62	1.05	5.87	0.91	


==> graph/NewPlot/plot_no_memory/NYCIncreasingData100.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot_no_memory/assigntime10.txt <==
1	10.28	8.78	8.14	6.60	7.94	45.76	11.54	7.22	8.77	7.09	7.24	8.40	8.87	6.44	7.84	9.35	
2	0.71	1.31	1.54	0.58	0.95	1.96	0.53	0.61	1.23	0.94	0.72	1.31	1.86	0.84	2.79	2.46	
3	4.71	3.64	3.33	2.93	3.34	17.96	5.87	3.12	3.53	3.31	3.14	3.91	4.13	2.50	3.56	4.64	
4	1.03	1.64	1.43	0.79	1.36	2.57	1.61	0.89	1.80	1.92	0.89	1.59	2.45	0.70	3.21	2.75	
5	0.50	0.31	0.25	0.34	0.28	1.07	0.60	0.19	0.29	0.28	0.29	0.29	0.31	0.12	0.13	0.27	
6	0.62	0.43	0.39	0.45	0.43	1.72	0.51	0.36	0.40	0.80	0.48	0.76	0.62	0.21	0.51	0.48	
7	12.26	15.36	11.47	11.90	10.96	66.42	24.56	10.56	12.28	12.35	10.88	11.97	13.06	0.03	0.16	0.06	
8	0.73	1.81	1.46	0.83	2.01	2.59	1.76	0.71	1.48	1.53	0.68	1.68	1.55	0.27	1.36	0.74	
9	6.00	5.81	5.54	4.58	5.98	26.27	6.76	4.77	6.32	5.33	5.54	8.09	8.57	6.68	7.94	10.49	
10	1.20	2.45	1.78	1.33	2.24	5.15	1.88	1.21	2.26	1.10	1.12	3.18	2.45	0.19	1.65	0.61	
11	10.26	10.29	8.83	6.43	9.15	51.03	7.31	9.00	9.96	9.95	9.12	11.69	10.40	12.10	10.25	13.43	


==> graph/NewPlot/plot_no_memory/assigntime100.txt <==
1	85.87	47.48	30.36	29.70	39.32	452.30	58.52	20.76	22.54	20.11	19.93	40.68	24.93	68.00	18.93	69.26	
2	2.11	7.01	4.64	2.75	7.70	16.09	2.39	1.73	2.78	1.10	1.19	7.94	3.19	3.47	4.89	7.13	
3	34.03	16.90	12.52	9.63	21.22	178.42	29.28	8.91	10.14	8.88	8.05	23.58	13.30	34.47	12.55	45.32	
4	4.13	6.88	3.34	7.65	3.60	16.33	2.66	1.40	1.64	1.73	1.42	3.92	2.71	1.58	1.14	2.47	
5	2.43	2.09	1.18	1.80	1.80	9.52	1.68	0.98	0.71	0.59	0.59	1.49	0.72	2.00	0.44	1.21	
6	3.01	2.22	1.33	1.45	1.86	12.44	1.81	0.68	0.75	0.79	0.73	1.97	1.29	1.69	0.52	1.30	
7	66.86	51.73	24.75	64.36	41.24	516.57	38.24	17.44	18.96	19.84	17.86	38.50	20.89	0.42	0.63	0.91	
8	4.15	6.80	3.57	3.55	5.30	19.60	2.80	1.92	1.72	1.47	1.29	4.56	2.47	1.52	1.09	2.79	
9	31.67	47.65	26.49	32.94	42.43	207.51	21.79	14.00	16.10	12.60	12.89	42.52	22.44	29.25	13.33	36.48	
10	3.86	10.76	5.79	4.85	8.07	44.99	3.48	3.14	3.74	2.19	2.23	9.68	4.32	2.57	2.76	5.55	
11	89.64	55.78	36.15	37.93	46.86	455.43	58.20	25.61	27.85	28.67	25.52	43.86	33.94	78.66	26.76	87.57	


==> graph/NewPlot/plot_no_memory/assigntime1000.txt <==
1	783.22	381.65	204.89	628.02	351.13	4367.37	561.89	104.55	134.84	102.89	102.55	361.16	168.94	712.98	102.00	854.43	
2	null
3	426.94	180.34	117.78	302.85	157.91	1845.87	314.55	57.20	70.41	57.55	57.70	177.31	93.39	411.29	64.23	569.80	
4	15.89	37.24	17.49	160.32	27.85	132.10	10.14	6.20	8.59	7.12	6.23	26.55	12.70	26.03	5.32	31.85	
5	20.93	14.59	7.93	48.56	12.43	94.45	15.11	3.19	4.03	3.33	3.78	13.11	5.12	17.04	2.79	14.77	
6	26.69	13.54	7.16	36.60	11.33	127.76	17.70	3.99	4.75	4.27	4.44	13.39	6.86	28.32	4.85	29.05	
7	null
8	22.76	46.97	23.56	128.67	43.13	182.59	16.40	8.61	12.01	10.20	9.05	42.42	17.90	16.54	6.59	39.25	
9	null
10	null
11	781.61	409.67	258.28	702.53	366.34	4569.15	652.09	134.24	163.39	151.86	135.69	365.48	214.07	744.86	134.21	864.65	


==> graph/NewPlot/plot_no_memory/assigntimeratio10.txt <==
1	1.00	1.17	1.26	1.56	1.30	0.22	0.89	1.42	1.17	1.45	1.42	1.22	1.16	1.60	1.31	1.10	
2	1.00	0.54	0.46	1.22	0.75	0.36	1.33	1.16	0.58	0.75	0.99	0.54	0.38	0.84	0.25	0.29	
3	1.00	1.29	1.41	1.61	1.41	0.26	0.80	1.51	1.33	1.42	1.50	1.20	1.14	1.89	1.32	1.01	
4	1.00	0.63	0.72	1.31	0.76	0.40	0.64	1.15	0.57	0.54	1.16	0.65	0.42	1.46	0.32	0.37	
5	1.00	1.63	1.98	1.46	1.76	0.47	0.84	2.57	1.70	1.77	1.72	1.73	1.60	4.11	3.74	1.83	
6	1.00	1.43	1.60	1.38	1.42	0.36	1.22	1.69	1.53	0.77	1.29	0.81	1.00	2.89	1.20	1.27	
7	1.00	0.80	1.07	1.03	1.12	0.18	0.50	1.16	1.00	0.99	1.13	1.02	0.94	397.26	74.93	196.90	
8	1.00	0.40	0.50	0.88	0.36	0.28	0.41	1.03	0.49	0.48	1.08	0.44	0.47	2.68	0.54	0.99	
9	1.00	1.03	1.08	1.31	1.00	0.23	0.89	1.26	0.95	1.13	1.08	0.74	0.70	0.90	0.76	0.57	
10	1.00	0.49	0.67	0.90	0.54	0.23	0.64	0.99	0.53	1.09	1.07	0.38	0.49	6.23	0.72	1.98	
11	1.00	1.00	1.16	1.60	1.12	0.20	1.40	1.14	1.03	1.03	1.13	0.88	0.99	0.85	1.00	0.76	


==> graph/NewPlot/plot_no_memory/assigntimeratio100.txt <==
1	1.00	1.81	2.83	2.89	2.18	0.19	1.47	4.14	3.81	4.27	4.31	2.11	3.44	1.26	4.54	1.24	
2	1.00	0.30	0.46	0.77	0.27	0.13	0.88	1.22	0.76	1.92	1.78	0.27	0.66	0.61	0.43	0.30	
3	1.00	2.01	2.72	3.53	1.60	0.19	1.16	3.82	3.36	3.83	4.23	1.44	2.56	0.99	2.71	0.75	
4	1.00	0.60	1.24	0.54	1.15	0.25	1.55	2.94	2.52	2.39	2.92	1.06	1.52	2.61	3.64	1.67	
5	1.00	1.16	2.06	1.35	1.35	0.26	1.45	2.47	3.42	4.15	4.08	1.63	3.36	1.22	5.52	2.00	
6	1.00	1.36	2.27	2.09	1.62	0.24	1.66	4.43	4.00	3.80	4.13	1.53	2.34	1.79	5.80	2.32	
7	1.00	1.29	2.70	1.04	1.62	0.13	1.75	3.83	3.53	3.37	3.74	1.74	3.20	158.80	106.22	73.20	
8	1.00	0.61	1.16	1.17	0.78	0.21	1.48	2.16	2.42	2.82	3.22	0.91	1.68	2.73	3.80	1.49	
9	1.00	0.66	1.20	0.96	0.75	0.15	1.45	2.26	1.97	2.51	2.46	0.74	1.41	1.08	2.38	0.87	
10	1.00	0.36	0.67	0.80	0.48	0.09	1.11	1.23	1.03	1.76	1.73	0.40	0.89	1.50	1.40	0.70	
11	1.00	1.61	2.48	2.36	1.91	0.20	1.54	3.50	3.22	3.13	3.51	2.04	2.64	1.14	3.35	1.02	


==> graph/NewPlot/plot_no_memory/assigntimeratio1000.txt <==
1	1.00	2.05	3.82	1.25	2.23	0.18	1.39	7.49	5.81	7.61	7.64	2.17	4.64	1.10	7.68	0.92	
2	null
3	1.00	2.37	3.62	1.41	2.70	0.23	1.36	7.46	6.06	7.42	7.40	2.41	4.57	1.04	6.65	0.75	
4	1.00	0.43	0.91	0.10	0.57	0.12	1.57	2.56	1.85	2.23	2.55	0.60	1.25	0.61	2.99	0.50	
5	1.00	1.44	2.64	0.43	1.68	0.22	1.39	6.56	5.19	6.29	5.53	1.60	4.09	1.23	7.51	1.42	
6	1.00	1.97	3.73	0.73	2.36	0.21	1.51	6.69	5.61	6.26	6.01	1.99	3.89	0.94	5.50	0.92	
7	null
8	1.00	0.48	0.97	0.18	0.53	0.12	1.39	2.65	1.90	2.23	2.52	0.54	1.27	1.38	3.45	0.58	
9	null
10	null
11	1.00	1.91	3.03	1.11	2.13	0.17	1.20	5.82	4.78	5.15	5.76	2.14	3.65	1.05	5.82	0.90	


==> graph/NewPlot/plot_no_memory/bigcrossDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot_no_memory/boundCompares10.txt <==
1	0	153012254	150552296	33117730	153012254	0	13944000	153012254	153012254	153012254	153012254	153012254	153012254	0	110441117	136043438	
2	0	23222814	22679462	4185626	23222814	0	1978320	23222814	23222814	23222814	23222814	23218342	23218342	0	17759874	20910137	
3	0	68421184	65328758	16384823	68421184	0	6972000	68421184	68421184	62883404	68421184	68421184	62883404	0	48078699	59573236	
4	0	18101744	18017964	3570393	18101744	0	2031600	18101744	18101744	15930340	18101744	18101744	15930340	0	12697844	9054709	
5	0	2635880	2635792	1207707	2635880	0	640800	2635880	2635880	2635880	2635930	2635460	2635510	0	1136864	3138853	
6	0	3541838	3524362	1816400	3541838	0	786600	3541838	3541838	3378181	3541838	3536172	3386528	0	1669860	1822786	
7	0	161181274	151604538	106168440	161181274	0	42005460	161181274	161181274	153610011	161181274	160569878	153312358	0	1439852	904279	
8	0	18346410	16287416	7181477	18346410	0	2940684	18346410	18346410	16400979	18346578	18278274	16363606	0	6662239	9753433	
9	0	176342552	175535064	63144611	176342552	0	24000000	176342552	176342552	176342552	176342552	176191856	176191856	0	148557670	325260250	
10	0	26956266	25382178	13023790	26956266	0	5218488	26956266	26956266	26956266	26956266	26955822	26955822	0	8419973	7422818	
11	0	164028824	163762816	29934331	164028824	0	12000000	164028824	164028824	153492802	164028824	159206710	150053468	0	151939289	178401761	


==> graph/NewPlot/plot_no_memory/boundCompares100.txt <==
1	0	1653779626	1500341158	307188297	1500344046	0	13944000	639471093	639471093	639471093	625958253	1500344046	625958153	0	572894340	1893701258	
2	0	170928998	170644744	43428606	170928998	0	1978320	76901546	76901546	76901546	75458647	170464674	65553664	0	76450752	318629612	
3	0	675536028	667408344	161249044	675536028	0	6972000	275315128	275315128	255204670	270599508	675533894	250644530	0	263319210	1145184446	
4	0	143641832	125513108	11501256	125540088	0	2031600	62447864	62447864	56162631	64674732	125540070	58273418	0	49889048	175333873	
5	0	53191966	50556086	9732556	50556086	0	640800	18616668	18616668	18616668	19054395	50111728	15132487	0	14779908	50564053	
6	0	54990620	51447338	16383684	51448782	0	786600	22624869	22624869	20911015	22809916	50867944	14917529	0	17060027	54078447	
7	0	1243908672	1082518972	942851470	1082727398	0	42005460	611551148	611551148	548512757	611487400	1090104190	522708503	0	20622053	69002907	
8	0	187552384	168954324	68574592	169205974	0	2940684	75921837	75921837	66919545	75062888	168810300	63652847	0	47005384	199644102	
9	0	2352233732	2175530752	488029146	2175891180	0	24000000	956607305	956607305	956607305	913674611	2175198948	897225753	0	846878590	2660385800	
10	0	337859824	337487714	123149873	337859824	0	5218488	129753540	129753540	129753540	129200474	337058846	120457175	0	73653145	259760595	
11	0	1607744662	1443359882	253700576	1443715838	0	12000000	634894115	634894115	609244891	633352904	1416588856	562733399	0	622793359	1855039949	


==> graph/NewPlot/plot_no_memory/boundCompares1000.txt <==
1	0	15835271648	14181492022	3185009876	14181492022	0	13944000	3761462967	3761462967	3761462967	3731786595	14178004438	3721954157	0	3634380618	22687878195	
2	null
3	0	7260330602	6528466966	1596179557	6528466966	0	6972000	1723847068	1723847068	1605970893	1714109274	6528451194	1596643811	0	1866834284	13722570607	
4	0	1257672982	1114024108	300770198	1114031150	0	2031600	354737473	354737473	315665612	355039157	1114148490	315917344	0	318749830	2711215572	
5	0	442791334	389599368	107236958	389599368	0	640800	116671916	116671916	116671916	116355950	387758026	109565665	0	93360084	652955851	
6	0	475038140	420047520	166845945	420047520	0	786600	131381952	131381952	121107643	131141240	419633632	117813253	0	104997907	846191620	
7	null
8	0	1994148626	1806596242	675345867	1806596242	0	2940684	573326534	573326534	505182622	573072525	1808342728	493360410	0	421995207	3390890336	
9	null
10	null
11	0	15045229352	13437437520	2616512222	13437484690	0	12000000	3823596460	3823596460	3734287129	3786870154	13228331694	3323837484	0	3800724267	20134149784	


==> graph/NewPlot/plot_no_memory/boundUpdates10.txt <==
1	0	112665040	27888000	63928947	112665040	0	15106120	112665040	112665040	112665040	112665040	112665040	112665040	0	79169241	62182732	
2	0	15886860	3956640	11449582	15886860	0	2143300	15886860	15886860	15886860	15886860	15886860	15886860	0	12036319	10821801	
3	0	51748740	13944000	31513972	51748740	0	7553120	51748740	51748740	51748580	51748740	51748740	51748580	0	36273911	28252094	
4	0	14066020	4063200	15449206	14066020	0	2201020	14066020	14066020	14065960	14066020	14066020	14065960	0	10237480	5699741	
5	0	2429030	1281600	4528547	2429030	0	694320	2429030	2429030	2429030	2429030	2428920	2428920	0	1051762	1733963	
6	0	3329260	1573200	3934124	3329260	0	852270	3329260	3329260	3337190	3329260	3363020	3370950	0	1739329	1494460	
7	0	153723990	84010920	169294559	153723990	0	45506035	153723990	153723990	153729010	153723990	153832040	153837060	0	1407051	500365	
8	0	14742498	5881368	12926637	14742498	0	3185861	14742498	14742498	14743088	14742498	14742558	14743148	0	5010437	4931899	
9	0	143863490	48000000	87488175	143863490	0	26000120	143863490	143863490	143863490	143863490	143862250	143862250	0	115006008	146006490	
10	0	24710446	10436976	20926009	24710446	0	5653482	24710446	24710446	24710446	24710446	24710446	24710446	0	8115326	3404496	
11	0	109931870	24000000	50064579	109931870	0	13000120	109931870	109931870	109933090	109931870	109931870	109933090	0	19049584	26535345	


==> graph/NewPlot/plot_no_memory/boundUpdates100.txt <==
1	0	1315909060	27888000	221815711	1200181300	0	15107200	145117330	145117330	145117330	145299640	1200181300	145299640	0	137067573	151477930	
2	0	133495140	3956640	31786574	133495140	0	2144380	16910490	16910490	16910490	16922820	134148740	17256550	0	16547445	21577921	
3	0	545444700	13944000	77895306	545444700	0	7554200	67093660	67093660	67094070	67122640	545444700	67122850	0	64186516	76679160	
4	0	112273920	4063200	167559234	98207900	0	2202100	13477670	13477670	13476960	13492610	98207900	13492150	0	12060166	15936829	
5	0	43982730	1281600	28596446	41553700	0	695400	5322670	5322670	5322670	5323390	41551400	5412510	0	5245502	8122643	
6	0	44980260	1573200	17503228	41651000	0	853350	5580980	5580980	5604170	5581520	41656500	5633600	0	4987213	7728477	
7	0	805179410	84010920	671419183	651455420	0	45507115	140648650	140648650	140491340	140648690	660305020	115806400	0	6843225	4614456	
8	0	140880066	5881368	32758775	126137568	0	3186941	17927918	17927918	17962548	17934708	126127768	18036648	0	13322351	18419352	
9	0	1920661990	48000000	560224152	1776798500	0	26001200	220880000	220880000	220880000	221305410	1776771100	221404370	0	215361222	281539741	
10	0	271959776	10436976	55583341	271959776	0	5654562	36589256	36589256	36589256	36596626	272210876	37284376	0	24744096	23444012	
11	0	1177287970	24000000	239092734	1067356100	0	13001200	128335920	128335920	128346850	128335490	1067384700	128377230	0	126305116	146573722	


==> graph/NewPlot/plot_no_memory/boundUpdates1000.txt <==
1	0	13379985060	27888000	1214322124	12064076000	0	15118000	1231544900	1231544900	1231544900	1231661700	12063700000	1231771800	0	1231877599	1485000999	
2	null
3	0	6114189600	13944000	603486443	5524054000	0	7565000	564954200	564954200	564958000	565150600	5524055000	565165600	0	569021483	764090276	
4	0	981584120	4063200	839542922	869310200	0	2212900	90589600	90589600	90606200	90686600	869478200	90746700	0	90866134	205373314	
5	0	357850330	1281600	215380634	313867600	0	706200	32540200	32540200	32540200	32553100	314115600	32772000	0	32432980	65370594	
6	0	373856460	1573200	123522768	328876200	0	864150	34300000	34300000	36059800	34305400	329890200	37522300	0	32826693	68744363	
7	null
8	0	1545738434	5881368	252439935	1404858368	0	3197741	146194468	146194468	150154168	146269068	1409948368	151070568	0	128728939	245296750	
9	null
10	null
11	0	12303196970	24000000	1524454607	11125909000	0	13012000	1132978500	1132978500	1132946500	1133015900	11125537000	1134055100	0	1129935782	1251157131	


==> graph/NewPlot/plot_no_memory/computation10.txt <==
1	139441080	41090687	40726428	48822947	32258466	232898628	68977320	41090687	41090687	41090687	41090687	41091887	32259666	47935000	28253469	46518205	
2	19784280	6636537	6554571	9306402	4864379	32622180	12323290	6636537	6636537	6636537	6636537	6635501	4865492	8359530	4907122	6716926	
3	69721080	18795302	18313719	23960972	13257665	110993364	35988530	18795302	18795302	13257652	18795302	18796502	13258852	21828340	12448628	20027091	
4	20317080	5066342	5044852	13248306	3896355	30087663	15920840	5066342	5066342	2894959	5066342	5067542	2896159	4502930	3231077	2578922	
5	6409080	1065705	1065686	3834347	912412	6810100	5078560	1065705	1065705	1065705	1065730	1066750	913600	1339870	340807	971271	
6	7867080	1287269	1283941	3081974	1117557	8999035	3811580	1287269	1287269	1114850	1287269	1268756	1111157	1350160	472820	435047	
7	420055680	66737912	65846159	123788644	59161596	442363527	187456500	66737912	66737912	59160237	66737912	66379389	59115457	388010	318614	280411	
8	29407920	6214062	5937475	9740896	4907006	36547144	13959620	6214062	6214062	4267926	6214146	6181164	4265707	3818390	1801794	3175297	
9	240001080	52240611	52000592	61488175	44293962	330421493	62151290	52240611	52240611	52240611	52240611	52167083	44221363	112408060	44100514	112109344	
10	52185960	8951722	8803378	15272647	8646404	64993968	25135970	8951722	8951722	8951722	8951722	8952700	8647604	2635380	1963180	2537089	
11	120001080	45049557	45027303	37064579	37890864	206177001	39694030	45049557	45049557	34512787	45049557	42639700	33485666	88452310	39185821	50025682	


==> graph/NewPlot/plot_no_memory/computation100.txt <==
1	1533959880	210887163	171116129	206709711	137867745	2703375655	993865200	171116173	171116173	171116173	167993943	171236173	135958851	1167658500	146114286	826674083	
2	197950800	21803209	21761232	29643394	17069423	342020429	173647000	21803209	21803209	21803209	21758572	21364247	16345405	166422300	21877040	144193658	
3	697318800	75622464	75472772	70342306	55509750	1292264711	482647300	75622384	75622384	55509359	75306638	75741397	55470095	590429600	73644807	527711356	
4	223595880	21898636	16825104	165358334	13396568	300066265	202642600	16832294	16832294	10551752	16773511	16952285	10669810	124040900	10901040	67097960	
5	70607880	6646898	5581193	27902246	4059520	104296657	59129500	5570875	5570875	5570875	5563264	5480164	3853100	62713100	3697287	20620281	
6	86645880	7484860	6197569	16651078	4663792	119887438	68993000	6197591	6197591	4406500	6195605	6024422	4364203	59884500	3597573	21609209	
7	4620720480	345500891	278760966	625913268	216325722	4671389650	3265172800	278755543	278755543	216137056	278753409	278146575	205462237	35216100	6253739	32774227	
8	323595120	32278091	26052354	29573034	20098378	419775940	251004400	26050273	26050273	16977014	25963330	25991092	16978427	141751900	13548490	85339889	
9	2640119880	287905751	235658926	534224152	198066682	4116591041	2174664700	235665221	235665221	235665221	233365721	235452724	196179725	2172105200	183187266	1123344047	
10	521967600	40896556	40891951	49929979	38203046	819175441	336417900	40896556	40896556	40896556	40801179	40490517	37317095	180658000	18646117	116071676	
11	1320119880	251348226	206289991	226092734	190411624	2285691609	856401300	206149042	206149042	180472824	205638204	192840878	172269125	1127680800	201666385	870652690	


==> graph/NewPlot/plot_no_memory/computation1000.txt <==
1	15489947880	1302499174	1091612011	1199216124	936547913	27364727190	11268694000	1091610503	1091610503	1091610503	1089878826	1102056219	945987029	14430070000	1035606360	10348492648	
2	null
3	7751027880	616552381	524652483	595933443	406782365	13131167710	5755811000	524653314	524653314	406784183	523974680	536644097	418384790	7431077000	594669386	6399812090	
4	2267183880	159294511	137395854	837342022	117115377	2940997314	2001963000	137395918	137395918	98306776	137349085	149370545	110305617	2008034000	118384437	1209235801	
5	723395880	57461982	50815084	214686434	40960019	955340412	604644000	50814990	50814990	50814990	50791025	61770413	52236778	646794000	38945450	297072350	
6	885233880	66238420	58753560	122670618	46732241	1126535198	734997000	58752578	58752578	46261709	58737287	70039616	57982312	679717000	46072555	397864425	
7	null
8	3276267120	249546054	217267963	249254194	169336271	4430500193	2779770000	217254985	217254985	144430384	217093771	227596206	156049061	2402809000	150690401	1556372573	
9	null
10	null
11	13332107880	1437124071	1185775760	1511454607	1126932176	23584977560	11168420000	1185914775	1185914775	1096658197	1181580308	1093385347	1008820989	12162682000	1175901282	9421662846	


==> graph/NewPlot/plot_no_memory/computationratio10.txt <==
1	0.00	0.71	0.71	0.65	0.77	-0.67	0.51	0.71	0.71	0.71	0.71	0.71	0.77	0.66	0.80	0.67	
2	0.00	0.66	0.67	0.53	0.75	-0.65	0.38	0.66	0.66	0.66	0.66	0.66	0.75	0.58	0.75	0.66	
3	0.00	0.73	0.74	0.66	0.81	-0.59	0.48	0.73	0.73	0.81	0.73	0.73	0.81	0.69	0.82	0.71	
4	0.00	0.75	0.75	0.35	0.81	-0.48	0.22	0.75	0.75	0.86	0.75	0.75	0.86	0.78	0.84	0.87	
5	0.00	0.83	0.83	0.40	0.86	-0.06	0.21	0.83	0.83	0.83	0.83	0.83	0.86	0.79	0.95	0.85	
6	0.00	0.84	0.84	0.61	0.86	-0.14	0.52	0.84	0.84	0.86	0.84	0.84	0.86	0.83	0.94	0.94	
7	0.00	0.84	0.84	0.71	0.86	-0.05	0.55	0.84	0.84	0.86	0.84	0.84	0.86	1.00	1.00	1.00	
8	0.00	0.79	0.80	0.67	0.83	-0.24	0.53	0.79	0.79	0.85	0.79	0.79	0.85	0.87	0.94	0.89	
9	0.00	0.78	0.78	0.74	0.82	-0.38	0.74	0.78	0.78	0.78	0.78	0.78	0.82	0.53	0.82	0.53	
10	0.00	0.83	0.83	0.71	0.83	-0.25	0.52	0.83	0.83	0.83	0.83	0.83	0.83	0.95	0.96	0.95	
11	0.00	0.62	0.62	0.69	0.68	-0.72	0.67	0.62	0.62	0.71	0.62	0.64	0.72	0.26	0.67	0.58	


==> graph/NewPlot/plot_no_memory/computationratio100.txt <==
1	0.00	0.86	0.89	0.87	0.91	-0.76	0.35	0.89	0.89	0.89	0.89	0.89	0.91	0.24	0.90	0.46	
2	0.00	0.89	0.89	0.85	0.91	-0.73	0.12	0.89	0.89	0.89	0.89	0.89	0.92	0.16	0.89	0.27	
3	0.00	0.89	0.89	0.90	0.92	-0.85	0.31	0.89	0.89	0.92	0.89	0.89	0.92	0.15	0.89	0.24	
4	0.00	0.90	0.92	0.26	0.94	-0.34	0.09	0.92	0.92	0.95	0.92	0.92	0.95	0.45	0.95	0.70	
5	0.00	0.91	0.92	0.60	0.94	-0.48	0.16	0.92	0.92	0.92	0.92	0.92	0.95	0.11	0.95	0.71	
6	0.00	0.91	0.93	0.81	0.95	-0.38	0.20	0.93	0.93	0.95	0.93	0.93	0.95	0.31	0.96	0.75	
7	0.00	0.93	0.94	0.86	0.95	-0.01	0.29	0.94	0.94	0.95	0.94	0.94	0.96	0.99	1.00	0.99	
8	0.00	0.90	0.92	0.91	0.94	-0.30	0.22	0.92	0.92	0.95	0.92	0.92	0.95	0.56	0.96	0.74	
9	0.00	0.89	0.91	0.80	0.92	-0.56	0.18	0.91	0.91	0.91	0.91	0.91	0.93	0.18	0.93	0.57	
10	0.00	0.92	0.92	0.90	0.93	-0.57	0.36	0.92	0.92	0.92	0.92	0.92	0.93	0.65	0.96	0.78	
11	0.00	0.81	0.84	0.83	0.86	-0.73	0.35	0.84	0.84	0.86	0.84	0.85	0.87	0.15	0.85	0.34	


==> graph/NewPlot/plot_no_memory/computationratio1000.txt <==
1	0.00	0.92	0.93	0.92	0.94	-0.77	0.27	0.93	0.93	0.93	0.93	0.93	0.94	0.07	0.93	0.33	
2	null
3	0.00	0.92	0.93	0.92	0.95	-0.69	0.26	0.93	0.93	0.95	0.93	0.93	0.95	0.04	0.92	0.17	
4	0.00	0.93	0.94	0.63	0.95	-0.30	0.12	0.94	0.94	0.96	0.94	0.93	0.95	0.11	0.95	0.47	
5	0.00	0.92	0.93	0.70	0.94	-0.32	0.16	0.93	0.93	0.93	0.93	0.91	0.93	0.11	0.95	0.59	
6	0.00	0.93	0.93	0.86	0.95	-0.27	0.17	0.93	0.93	0.95	0.93	0.92	0.93	0.23	0.95	0.55	
7	null
8	0.00	0.92	0.93	0.92	0.95	-0.35	0.15	0.93	0.93	0.96	0.93	0.93	0.95	0.27	0.95	0.52	
9	null
10	null
11	0.00	0.89	0.91	0.89	0.92	-0.77	0.16	0.91	0.91	0.92	0.91	0.92	0.92	0.09	0.91	0.29	


==> graph/NewPlot/plot_no_memory/covtDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlot/plot_no_memory/dataAccess10.txt <==
1	27888000	13944000	13944000	27888000	13944000	172542480	20841732	13944000	13944000	13944000	13944000	13944000	13944000	8935052	8133571	4793392	
2	3956640	1978320	1978320	3956640	1978320	24256485	3210649	1978320	1978320	1978320	1978320	1978320	1978320	1563900	1316940	835845	
3	13944000	6972000	6972000	13944000	6972000	85282071	10570853	6972000	6972000	6972000	6972000	6972000	6972000	4065026	4210837	2182726	
4	4063200	2031600	2031600	4063200	2031600	23369319	3623684	2031600	2031600	2031600	2031600	2031600	2031600	866078	1293580	450185	
5	1281600	640800	640800	1281600	640800	6809371	1148656	640800	640800	640800	640800	640800	640800	259614	191470	133879	
6	1573200	786600	786600	1573200	786600	8600434	1167758	786600	786600	786600	786600	786600	786600	259944	325940	134908	
7	84010920	42005460	42005460	84010920	42005460	446441754	60751110	42005460	42005460	42005460	42005460	42005460	42005460	65654	189826	38693	
8	5881368	2940684	2940684	5881368	2940684	32697364	4336646	2940684	2940684	2940684	2940684	2940684	2940684	717542	625679	381731	
9	48000000	24000000	24000000	48000000	24000000	271391291	30215129	24000000	24000000	24000000	24000000	24000000	24000000	22314930	17712668	11240698	
10	10436976	5218488	5218488	10436976	5218488	59650830	7732085	5218488	5218488	5218488	5218488	5218488	5218488	479518	1145607	263430	
11	24000000	12000000	12000000	24000000	12000000	142995798	15969403	12000000	12000000	12000000	12000000	12000000	12000000	17332314	9128813	8845123	


==> graph/NewPlot/plot_no_memory/dataAccess100.txt <==
1	55776000	27888000	13944000	27888000	13944000	1566728488	23882652	13944000	13944000	13944000	13944000	13944000	13944000	22045986	12560031	11658988	
2	3956640	1978320	1978320	3956640	1978320	218642177	3714790	1978320	1978320	1978320	1978320	1978320	1978320	3164082	1841114	1663035	
3	13944000	6972000	6972000	13944000	6972000	780451862	11798473	6972000	6972000	6972000	6972000	6972000	6972000	11165512	6271222	5906538	
4	8126400	4063200	2031600	4063200	2031600	214633543	4058026	2031600	2031600	2031600	2031600	2031600	2031600	2410270	1624197	1239221	
5	2563200	1281600	640800	1281600	640800	66568720	1232095	640800	640800	640800	640800	640800	640800	1237948	623209	625939	
6	3146400	1573200	786600	1573200	786600	83244019	1476530	786600	786600	786600	786600	786600	786600	1164758	618490	597657	
7	168021840	84010920	42005460	84010920	42005460	4401578671	74657188	42005460	42005460	42005460	42005460	42005460	31504095	610816	1032073	355398	
8	11762736	5881368	2940684	5881368	2940684	313368552	5450728	2940684	2940684	2940684	2940684	2940684	2940684	2729656	1795014	1421262	
9	96000000	48000000	24000000	48000000	24000000	2476664975	45746647	24000000	24000000	24000000	24000000	24000000	24000000	43159498	22562717	21719835	
10	10436976	5218488	5218488	10436976	5218488	580013617	8582667	5218488	5218488	5218488	5218488	5218488	5218488	3338048	2843869	1805392	
11	48000000	24000000	12000000	24000000	12000000	1274678871	20564013	12000000	12000000	12000000	12000000	12000000	12000000	22068702	11337526	11275352	


==> graph/NewPlot/plot_no_memory/dataAccess1000.txt <==
1	83664000	41832000	13944000	27888000	13944000	15442507302	25212694	13944000	13944000	13944000	13944000	13944000	13944000	27388068	13759095	14418041	
2	null
3	41832000	20916000	6972000	13944000	6972000	7685425882	12727811	6972000	6972000	6972000	6972000	6972000	6972000	14141430	6957541	7419200	
4	12189600	6094800	2031600	4063200	2031600	2124586176	4033563	2031600	2031600	2031600	2031600	2031600	2031600	3903600	1998249	1996046	
5	3844800	1922400	640800	1281600	640800	656445048	1245444	640800	640800	640800	640800	640800	640800	1255254	622187	634806	
6	4719600	2359800	786600	1573200	786600	823196228	1521597	786600	786600	786600	786600	786600	786600	1301636	641897	667729	
7	null
8	17644104	8822052	2940684	5881368	2940684	3107558292	5720454	2940684	2940684	2940684	2940684	2940684	2940684	4635120	2358265	2392858	
9	null
10	null
11	72000000	36000000	12000000	24000000	12000000	12550292303	23168420	12000000	12000000	12000000	12000000	12000000	12000000	23789476	11822076	12148285	


==> graph/NewPlot/plot_no_memory/memoryUsage10.txt <==
1	0.00	106.38	17.73	35.46	106.38	0.18	8.87	106.39	106.39	106.39	106.39	115.25	115.25	0.18	115.43	115.43	evaluation time: 382.455496403
2	0.00	15.09	2.52	5.03	15.09	0.02	1.26	15.09	15.09	15.09	15.09	16.35	16.35	0.02	16.38	16.38	evaluation time: 33.07927085
3	0.00	53.19	8.87	17.73	53.19	0.09	4.43	53.19	53.19	66.49	53.19	57.63	70.92	0.09	57.71	57.71	evaluation time: 129.562822476
4	0.00	15.50	2.58	5.17	15.50	0.01	1.29	15.50	15.50	19.38	15.50	16.79	20.67	0.01	16.80	16.80	
5	0.00	4.89	0.81	1.63	4.89	0.00	0.41	4.89	4.89	4.89	4.89	5.30	5.30	0.00	5.30	5.30	
6	0.00	6.00	1.00	2.00	6.00	0.00	0.50	6.00	6.00	7.50	6.00	6.50	8.00	0.00	6.51	6.51	
7	0.00	320.48	53.41	106.83	320.48	0.22	26.71	320.48	320.48	400.60	320.48	347.18	427.30	0.22	347.41	347.41	
8	0.00	22.44	3.74	7.48	22.44	0.02	1.87	22.44	22.44	28.05	22.44	24.31	29.92	0.02	24.33	24.33	
9	0.00	183.11	30.52	61.04	183.11	0.04	15.26	183.11	183.11	183.11	183.11	198.37	198.37	0.04	198.41	198.41	
10	0.00	39.81	6.64	13.27	39.81	0.06	3.32	39.81	39.81	39.81	39.81	43.13	43.13	0.06	43.20	43.20	evaluation time: 75.97164237
11	0.00	91.55	15.26	30.52	91.55	0.06	7.63	91.55	91.55	114.44	91.55	99.18	122.07	0.06	22.95	22.95	


==> graph/NewPlot/plot_no_memory/memoryUsage100.txt <==
1	0.00	1010.69	17.73	341.32	904.31	0.18	8.87	106.42	106.42	106.42	106.42	913.25	115.37	0.18	115.47	115.47	
2	0.00	128.33	2.52	48.42	128.33	0.02	1.26	15.13	15.13	15.13	15.13	129.67	16.47	0.02	16.41	16.41	evaluation time: 85.334032278
3	0.00	452.17	8.87	170.66	452.17	0.09	4.43	53.23	53.23	66.53	53.23	456.68	71.04	0.09	57.75	57.75	evaluation time: 513.808149326
4	0.00	147.29	2.58	49.73	131.79	0.01	1.29	15.54	15.54	19.42	15.54	133.16	20.79	0.01	16.84	16.84	
5	0.00	46.48	0.82	15.69	41.60	0.00	0.41	4.93	4.93	4.93	4.93	42.08	5.41	0.00	5.34	5.34	
6	0.00	57.05	1.00	19.25	51.05	0.00	0.50	6.04	6.04	7.54	6.04	51.63	8.12	0.00	6.55	6.55	
7	0.00	3044.56	53.41	1028.19	2724.09	0.22	26.71	320.52	320.52	400.64	320.52	2750.87	427.42	0.22	347.44	347.44	
8	0.00	213.18	3.74	71.98	190.74	0.02	1.87	22.48	22.48	28.09	22.48	192.69	30.03	0.02	24.36	24.36	
9	0.00	1739.54	30.52	587.46	1556.44	0.04	15.26	183.15	183.15	183.15	183.15	1571.77	198.48	0.04	198.45	198.45	
10	0.00	338.46	6.64	127.74	338.46	0.06	3.32	39.85	39.85	39.85	39.85	341.85	43.25	0.06	43.23	43.23	evaluation time: 140.401901556
11	0.00	869.79	15.26	293.73	778.24	0.06	7.63	91.59	91.59	114.48	91.59	785.94	122.19	0.06	99.29	99.29	


==> graph/NewPlot/plot_no_memory/memoryUsage1000.txt <==
1	0.00	9897.61	17.74	3333.37	8886.92	0.18	8.87	908.14	908.14	908.14	908.14	8903.41	924.64	0.18	917.18	917.18	BigcrossBuilding Ball-tree using Matrix...
2	null
3	0.00	4950.74	8.87	1666.69	4445.37	0.09	4.44	456.00	456.00	469.32	456.00	4457.44	481.39	0.09	460.52	460.52	covtype
4	0.00	1445.36	2.59	485.66	1298.07	0.01	1.30	135.62	135.62	139.52	135.62	1306.99	148.44	0.01	136.92	136.92	euro
5	0.00	458.54	0.82	153.19	412.05	0.00	0.42	45.42	45.42	45.42	45.42	420.09	53.47	0.00	45.84	45.84	KeggDirected
6	0.00	561.99	1.01	188.04	504.94	0.00	0.51	54.88	54.88	56.40	54.88	513.07	64.53	0.00	55.39	55.39	KeggUndirect
7	null
8	0.00	2090.38	3.75	702.98	1877.21	0.02	1.88	194.57	194.57	200.20	194.57	1886.70	209.70	0.02	196.46	196.46	Skin
9	null
10	null
11	0.00	8518.27	15.27	2868.65	7648.48	0.06	7.64	782.07	782.07	804.98	782.07	7663.74	820.24	0.06	789.76	789.76	USCensus


==> graph/NewPlot/plot_no_memory/refineratio10.txt <==
1	1.00	6.51	6.73	1.46	7.58	0.95	0.69	9.68	5.86	9.54	9.18	6.58	6.69	1.13	7.45	2.78	
2	1.00	2.92	1.96	3.28	3.39	2.33	2.23	6.09	3.36	5.52	5.77	2.79	3.05	0.56	2.22	0.76	
3	1.00	4.13	4.18	1.52	4.61	1.04	0.71	6.08	4.75	4.83	6.25	4.07	3.81	1.18	4.61	1.81	
4	1.00	3.70	3.93	3.19	4.15	2.07	1.46	7.90	2.25	2.12	7.22	3.56	3.89	1.25	2.69	1.16	
5	1.00	6.18	3.42	2.63	6.19	1.96	1.36	9.95	6.21	6.46	6.67	5.27	6.22	2.20	17.12	3.18	
6	1.00	5.15	5.64	2.29	5.90	1.64	1.39	10.24	5.92	4.60	3.57	2.86	5.03	2.57	6.76	3.26	
7	1.00	4.75	5.78	1.57	5.74	0.66	0.66	6.87	5.11	5.48	6.50	5.55	5.22	361.14	347.89	475.84	
8	1.00	3.62	2.33	2.50	2.24	1.75	1.20	6.79	2.33	2.24	7.68	2.18	2.34	2.19	6.56	2.93	
9	1.00	4.40	3.05	1.57	3.19	0.83	0.57	5.60	3.13	5.39	4.44	2.98	2.64	0.44	3.52	0.91	
10	1.00	2.82	2.39	2.20	2.06	1.35	1.18	4.94	2.30	6.28	5.89	1.89	2.63	4.58	5.50	6.90	
11	1.00	7.92	7.43	1.29	8.04	0.86	0.69	10.95	7.66	9.40	10.66	6.85	9.27	0.66	8.99	1.96	


==> graph/NewPlot/plot_no_memory/refineratio100.txt <==
1	1.00	6.55	13.02	2.57	11.27	2.00	1.74	12.48	13.53	13.89	13.96	11.82	11.27	1.29	16.57	3.00	
2	1.00	2.12	2.03	1.84	2.23	1.62	1.55	3.31	2.34	5.16	5.24	1.66	2.09	0.42	1.78	0.68	
3	1.00	6.23	5.97	1.63	4.09	1.35	0.98	5.71	5.44	6.20	7.42	3.90	4.30	0.64	4.52	1.22	
4	1.00	3.76	9.31	4.46	9.16	3.63	3.08	11.41	10.96	10.73	11.45	6.48	8.01	2.08	16.88	3.49	
5	1.00	5.00	13.10	4.19	12.04	3.37	2.91	8.21	11.20	14.06	13.42	5.94	6.09	1.16	15.23	2.01	
6	1.00	5.80	14.50	4.14	13.52	3.25	2.84	15.77	15.49	15.55	9.74	6.35	7.84	1.78	22.02	3.46	
7	1.00	1.58	12.47	2.51	10.71	1.80	1.79	14.24	13.95	14.32	14.36	13.20	13.78	121.80	320.30	224.86	
8	1.00	4.03	9.09	4.19	7.84	3.26	2.54	8.81	9.31	9.47	9.56	6.91	7.91	1.88	15.18	2.95	
9	1.00	3.69	6.72	2.38	6.69	1.83	1.70	6.12	6.52	5.39	6.31	5.59	5.77	0.69	7.43	1.13	
10	1.00	3.17	3.80	1.86	4.20	1.28	1.28	3.43	3.55	4.95	5.12	3.11	3.27	1.08	3.50	1.38	
11	1.00	8.55	14.17	2.60	13.30	1.94	1.83	15.55	15.28	15.22	15.70	12.28	13.42	1.19	20.96	2.85	


==> graph/NewPlot/plot_no_memory/refineratio1000.txt <==
1	1.00	5.81	13.50	3.92	11.24	2.99	3.45	10.63	9.87	11.78	11.94	1.64	1.83	1.45	18.82	2.31	
2	null
3	1.00	3.75	6.40	4.05	5.95	3.46	3.16	8.13	7.13	8.17	8.11	0.59	0.75	0.97	9.85	1.34	
4	1.00	2.56	5.23	7.95	5.14	6.31	4.78	6.87	6.22	7.19	7.55	0.70	0.64	1.65	15.31	2.48	
5	1.00	3.14	5.90	5.06	5.99	4.38	3.72	8.08	6.97	7.16	7.33	0.13	0.16	1.37	15.60	1.97	
6	1.00	4.01	8.65	5.37	7.34	4.26	3.33	5.15	5.36	4.82	5.56	0.14	0.16	0.83	6.71	1.11	
7	null
8	1.00	2.84	6.12	4.60	4.82	3.95	3.41	8.10	6.54	7.09	7.33	0.33	0.49	1.35	13.37	1.66	
9	null
10	null
11	1.00	5.42	8.74	4.26	7.78	3.23	3.53	10.36	9.41	9.98	10.36	1.94	2.01	1.49	18.46	2.62	


==> graph/NewPlot/plot_no_memory/refinetime10.txt <==
1	1.72	0.26	0.25	1.17	0.23	1.81	2.50	0.18	0.29	0.18	0.19	0.26	0.26	1.52	0.23	0.62	
2	0.17	0.06	0.08	0.05	0.05	0.07	0.07	0.03	0.05	0.03	0.03	0.06	0.05	0.29	0.07	0.22	
3	0.69	0.17	0.16	0.45	0.15	0.66	0.97	0.11	0.14	0.14	0.11	0.17	0.18	0.58	0.15	0.38	
4	0.25	0.07	0.06	0.08	0.06	0.12	0.17	0.03	0.11	0.12	0.03	0.07	0.06	0.20	0.09	0.21	
5	0.10	0.02	0.03	0.04	0.02	0.05	0.07	0.01	0.02	0.02	0.02	0.02	0.02	0.05	0.01	0.03	
6	0.13	0.03	0.02	0.06	0.02	0.08	0.09	0.01	0.02	0.03	0.04	0.05	0.03	0.05	0.02	0.04	
7	3.06	0.64	0.53	1.95	0.53	4.67	4.64	0.45	0.60	0.56	0.47	0.55	0.59	0.01	0.01	0.01	
8	0.24	0.07	0.10	0.10	0.11	0.14	0.20	0.04	0.10	0.11	0.03	0.11	0.10	0.11	0.04	0.08	
9	1.08	0.25	0.35	0.69	0.34	1.29	1.88	0.19	0.34	0.20	0.24	0.36	0.41	2.48	0.31	1.19	
10	0.38	0.13	0.16	0.17	0.18	0.28	0.32	0.08	0.16	0.06	0.06	0.20	0.14	0.08	0.07	0.05	
11	1.68	0.21	0.23	1.31	0.21	1.95	2.44	0.15	0.22	0.18	0.16	0.25	0.18	2.55	0.19	0.86	


==> graph/NewPlot/plot_no_memory/refinetime100.txt <==
1	4.39	0.67	0.34	1.71	0.39	2.20	2.53	0.35	0.32	0.32	0.31	0.37	0.39	3.42	0.26	1.46	
2	0.18	0.08	0.09	0.10	0.08	0.11	0.12	0.05	0.08	0.03	0.03	0.11	0.09	0.43	0.10	0.27	
3	0.93	0.15	0.16	0.57	0.23	0.69	0.95	0.16	0.17	0.15	0.13	0.24	0.22	1.46	0.21	0.76	
4	0.58	0.16	0.06	0.13	0.06	0.16	0.19	0.05	0.05	0.05	0.05	0.09	0.07	0.28	0.03	0.17	
5	0.20	0.04	0.01	0.05	0.02	0.06	0.07	0.02	0.02	0.01	0.01	0.03	0.03	0.17	0.01	0.10	
6	0.25	0.04	0.02	0.06	0.02	0.08	0.09	0.02	0.02	0.02	0.03	0.04	0.03	0.14	0.01	0.07	
7	8.76	5.55	0.70	3.48	0.82	4.86	4.89	0.62	0.63	0.61	0.61	0.66	0.64	0.07	0.03	0.04	
8	0.50	0.12	0.06	0.12	0.06	0.15	0.20	0.06	0.05	0.05	0.05	0.07	0.06	0.27	0.03	0.17	
9	3.04	0.82	0.45	1.28	0.45	1.66	1.79	0.50	0.47	0.56	0.48	0.54	0.53	4.43	0.41	2.69	
10	0.40	0.13	0.11	0.21	0.10	0.31	0.31	0.12	0.11	0.08	0.08	0.13	0.12	0.37	0.11	0.29	
11	5.09	0.60	0.36	1.96	0.38	2.63	2.78	0.33	0.33	0.33	0.32	0.42	0.38	4.28	0.24	1.79	


==> graph/NewPlot/plot_no_memory/refinetime1000.txt <==
1	8.40	1.45	0.62	2.14	0.75	2.81	2.44	0.79	0.85	0.71	0.70	5.13	4.59	5.78	0.45	3.63	
2	null
3	3.17	0.84	0.49	0.78	0.53	0.92	1.00	0.39	0.44	0.39	0.39	5.39	4.20	3.25	0.32	2.36	
4	0.92	0.36	0.18	0.12	0.18	0.15	0.19	0.13	0.15	0.13	0.12	1.32	1.44	0.56	0.06	0.37	
5	0.31	0.10	0.05	0.06	0.05	0.07	0.08	0.04	0.04	0.04	0.04	2.35	1.93	0.23	0.02	0.16	
6	0.37	0.09	0.04	0.07	0.05	0.09	0.11	0.07	0.07	0.08	0.07	2.55	2.23	0.44	0.05	0.33	
7	null
8	0.75	0.26	0.12	0.16	0.16	0.19	0.22	0.09	0.11	0.11	0.10	2.27	1.53	0.56	0.06	0.45	
9	null
10	null
11	9.34	1.72	1.07	2.19	1.20	2.89	2.65	0.90	0.99	0.94	0.90	4.81	4.65	6.27	0.51	3.57	


==> graph/NewPlot/plot_no_memory/roadIncreasingK.txt <==
1	null
2	null
3	null


==> graph/NewPlot/plot_no_memory/roadIndexType100.txt <==
1	null
2	null
3	null


==> graph/NewPlot/plot_no_memory/runingtime10.txt <==
1	12.00	9.04	8.40	7.78	8.16	47.57	14.04	7.39	9.06	7.27	7.43	8.66	9.12	7.96	8.07	9.96	
2	0.87	1.37	1.62	0.63	1.00	2.03	0.61	0.64	1.28	0.97	0.75	1.37	1.92	1.13	2.86	2.68	
3	5.40	3.81	3.49	3.38	3.49	18.62	6.84	3.23	3.67	3.45	3.25	4.08	4.31	3.08	3.71	5.02	
4	1.28	1.71	1.49	0.86	1.42	2.69	1.78	0.93	1.91	2.04	0.92	1.66	2.51	0.90	3.30	2.97	
5	0.60	0.32	0.28	0.38	0.30	1.12	0.67	0.20	0.31	0.30	0.31	0.31	0.33	0.17	0.14	0.31	
6	0.75	0.46	0.41	0.50	0.46	1.80	0.60	0.38	0.42	0.82	0.51	0.80	0.64	0.26	0.53	0.52	
7	15.32	16.00	12.00	13.86	11.49	71.09	29.20	11.00	12.88	12.91	11.35	12.52	13.64	0.04	0.17	0.07	
8	0.97	1.88	1.56	0.93	2.12	2.73	1.96	0.74	1.58	1.63	0.71	1.79	1.65	0.38	1.40	0.82	
9	7.08	6.06	5.89	5.27	6.32	27.56	8.64	4.96	6.67	5.53	5.78	8.46	8.98	9.16	8.25	11.68	
10	1.58	2.58	1.94	1.50	2.42	5.43	2.20	1.28	2.42	1.16	1.18	3.38	2.59	0.27	1.72	0.66	
11	11.95	10.50	9.05	7.73	9.36	52.97	9.75	9.15	10.18	10.13	9.28	11.93	10.58	14.65	10.44	14.29	


==> graph/NewPlot/plot_no_memory/runingtime100.txt <==
1	90.26	48.15	30.70	31.41	39.71	454.50	61.05	21.11	22.86	20.42	20.25	41.06	25.32	71.42	19.19	70.72	
2	2.29	7.09	4.72	2.85	7.79	16.20	2.50	1.78	2.86	1.13	1.22	8.05	3.28	3.90	4.99	7.40	
3	34.96	17.05	12.68	10.21	21.45	179.12	30.23	9.07	10.31	9.03	8.17	23.82	13.51	35.93	12.76	46.08	
4	4.72	7.04	3.40	7.78	3.66	16.50	2.85	1.46	1.69	1.79	1.47	4.01	2.79	1.86	1.17	2.64	
5	2.63	2.13	1.20	1.85	1.82	9.58	1.75	1.01	0.73	0.60	0.61	1.53	0.76	2.17	0.45	1.31	
6	3.27	2.27	1.35	1.51	1.88	12.52	1.90	0.70	0.77	0.81	0.76	2.01	1.32	1.83	0.53	1.37	
7	75.62	57.29	25.45	67.85	42.06	521.43	43.13	18.05	19.59	20.45	18.47	39.17	21.52	0.49	0.66	0.95	
8	4.65	6.93	3.62	3.66	5.36	19.75	3.00	1.98	1.77	1.52	1.34	4.64	2.53	1.79	1.13	2.96	
9	34.71	48.47	26.94	34.22	42.89	209.17	23.58	14.50	16.56	13.17	13.37	43.07	22.97	33.68	13.74	39.17	
10	4.26	10.89	5.90	5.06	8.16	45.30	3.80	3.26	3.85	2.27	2.31	9.81	4.44	2.94	2.87	5.84	
11	94.74	56.38	36.51	39.89	47.24	458.05	60.98	25.93	28.18	29.01	25.84	44.27	34.32	82.94	27.01	89.35	


==> graph/NewPlot/plot_no_memory/runingtime1000.txt <==
1	791.62	383.10	205.51	630.16	351.88	4370.18	564.33	105.34	135.69	103.60	103.26	366.29	173.53	718.76	102.44	858.06	
2	null
3	430.10	181.18	118.27	303.63	158.44	1846.78	315.55	57.59	70.86	57.94	58.09	182.69	97.58	414.54	64.56	572.16	
4	16.81	37.61	17.67	160.43	28.03	132.25	10.33	6.34	8.74	7.24	6.35	27.87	14.14	26.59	5.38	32.22	
5	21.25	14.69	7.98	48.62	12.48	94.53	15.19	3.23	4.08	3.37	3.83	15.46	7.05	17.27	2.81	14.92	
6	27.06	13.63	7.20	36.67	11.38	127.84	17.81	4.06	4.82	4.34	4.51	15.94	9.08	28.76	4.90	29.38	
7	null
8	23.52	47.23	23.68	128.84	43.28	182.78	16.62	8.70	12.12	10.31	9.15	44.69	19.43	17.09	6.65	39.70	
9	null
10	null
11	790.95	411.39	259.35	704.72	367.54	4572.04	654.74	135.15	164.38	152.80	136.59	370.29	218.71	751.13	134.72	868.22	


==> graph/NewPlot/plot_no_memory/runingtimeratio10.txt <==
1	1.00	1.33	1.43	1.54	1.47	0.25	0.85	1.62	1.32	1.65	1.62	1.39	1.31	1.51	1.49	1.20	
2	1.00	0.64	0.54	1.38	0.87	0.43	1.44	1.36	0.69	0.90	1.17	0.64	0.46	0.77	0.31	0.33	
3	1.00	1.42	1.54	1.60	1.55	0.29	0.79	1.67	1.47	1.56	1.66	1.32	1.25	1.75	1.46	1.07	
4	1.00	0.75	0.86	1.48	0.90	0.48	0.72	1.38	0.67	0.63	1.39	0.77	0.51	1.42	0.39	0.43	
5	1.00	1.86	2.13	1.58	2.00	0.54	0.90	2.93	1.93	2.02	1.96	1.95	1.83	3.59	4.30	1.97	
6	1.00	1.64	1.83	1.48	1.63	0.41	1.24	1.98	1.76	0.90	1.45	0.93	1.16	2.83	1.40	1.43	
7	1.00	0.96	1.28	1.11	1.33	0.22	0.52	1.39	1.19	1.19	1.35	1.22	1.12	389.47	88.86	223.04	
8	1.00	0.52	0.62	1.05	0.46	0.36	0.49	1.30	0.61	0.59	1.37	0.54	0.59	2.54	0.70	1.19	
9	1.00	1.17	1.20	1.34	1.12	0.26	0.82	1.43	1.06	1.28	1.22	0.84	0.79	0.77	0.86	0.61	
10	1.00	0.61	0.81	1.05	0.65	0.29	0.72	1.23	0.65	1.36	1.33	0.47	0.61	5.73	0.92	2.38	
11	1.00	1.14	1.32	1.55	1.28	0.23	1.23	1.31	1.17	1.18	1.29	1.00	1.13	0.82	1.14	0.84	


==> graph/NewPlot/plot_no_memory/runingtimeratio100.txt <==
1	1.00	1.87	2.94	2.87	2.27	0.20	1.48	4.28	3.95	4.42	4.46	2.20	3.56	1.26	4.70	1.28	
2	1.00	0.32	0.48	0.80	0.29	0.14	0.92	1.29	0.80	2.02	1.88	0.28	0.70	0.59	0.46	0.31	
3	1.00	2.05	2.76	3.43	1.63	0.20	1.16	3.85	3.39	3.87	4.28	1.47	2.59	0.97	2.74	0.76	
4	1.00	0.67	1.39	0.61	1.29	0.29	1.65	3.24	2.78	2.64	3.21	1.18	1.69	2.53	4.03	1.79	
5	1.00	1.24	2.19	1.42	1.44	0.27	1.50	2.61	3.61	4.38	4.31	1.72	3.47	1.21	5.80	2.00	
6	1.00	1.44	2.42	2.17	1.74	0.26	1.72	4.69	4.24	4.04	4.33	1.63	2.47	1.79	6.15	2.38	
7	1.00	1.32	2.97	1.11	1.80	0.15	1.75	4.19	3.86	3.70	4.09	1.93	3.51	153.40	115.14	79.41	
8	1.00	0.67	1.28	1.27	0.87	0.24	1.55	2.35	2.63	3.05	3.47	1.00	1.84	2.60	4.13	1.57	
9	1.00	0.72	1.29	1.01	0.81	0.17	1.47	2.39	2.10	2.64	2.60	0.81	1.51	1.03	2.53	0.89	
10	1.00	0.39	0.72	0.84	0.52	0.09	1.12	1.31	1.11	1.88	1.85	0.43	0.96	1.45	1.48	0.73	
11	1.00	1.68	2.59	2.37	2.01	0.21	1.55	3.65	3.36	3.27	3.67	2.14	2.76	1.14	3.51	1.06	


==> graph/NewPlot/plot_no_memory/runingtimeratio1000.txt <==
1	1.00	2.07	3.85	1.26	2.25	0.18	1.40	7.51	5.83	7.64	7.67	2.16	4.56	1.10	7.73	0.92	
2	null
3	1.00	2.37	3.64	1.42	2.71	0.23	1.36	7.47	6.07	7.42	7.40	2.35	4.41	1.04	6.66	0.75	
4	1.00	0.45	0.95	0.10	0.60	0.13	1.63	2.65	1.92	2.32	2.65	0.60	1.19	0.63	3.13	0.52	
5	1.00	1.45	2.66	0.44	1.70	0.22	1.40	6.58	5.21	6.30	5.55	1.37	3.02	1.23	7.57	1.42	
6	1.00	1.99	3.76	0.74	2.38	0.21	1.52	6.67	5.61	6.23	6.00	1.70	2.98	0.94	5.52	0.92	
7	null
8	1.00	0.50	0.99	0.18	0.54	0.13	1.42	2.70	1.94	2.28	2.57	0.53	1.21	1.38	3.54	0.59	
9	null
10	null
11	1.00	1.92	3.05	1.12	2.15	0.17	1.21	5.85	4.81	5.18	5.79	2.14	3.62	1.05	5.87	0.91	


==> graph/NewPlotF/plot/NYCIncreasingData100.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotF/plot/assigntime10.txt <==
1	20.77	12.34	11.68	11.91	11.37	55.64	20.02	10.86	12.33	10.62	10.80	12.58	12.02	11.43	11.41	10.74	11.78	
2	2.14	1.61	2.26	1.00	1.58	2.79	1.18	1.03	1.45	1.01	1.05	1.71	1.79	1.32	2.44	2.35	1.05	
3	10.23	5.34	4.67	5.77	4.35	20.43	9.04	4.53	5.32	5.14	4.25	5.90	5.90	4.36	5.06	5.31	4.95	
4	2.15	2.11	1.66	1.86	1.43	2.67	2.59	1.04	1.71	1.54	1.07	2.09	2.00	0.92	2.36	1.83	1.26	
5	0.89	0.56	0.53	0.94	0.81	1.10	1.09	0.40	0.58	0.57	0.45	0.65	0.60	0.99	0.40	0.67	0.47	
6	1.26	0.58	0.51	0.71	0.98	1.67	0.94	0.54	0.64	0.67	0.51	0.51	0.65	0.22	0.26	0.29	0.50	
7	43.97	16.99	14.73	32.19	18.41	73.32	43.13	15.60	15.71	16.59	15.60	16.55	17.43	0.09	0.17	0.08	13.43	
8	2.67	1.70	1.41	1.71	1.49	2.77	2.67	1.06	1.47	1.47	1.06	1.87	2.11	0.48	0.82	0.64	1.05	
9	22.89	11.84	8.92	12.88	9.67	31.95	18.73	8.65	9.97	9.00	9.34	12.28	11.30	14.20	9.41	17.86	8.46	
10	4.84	2.67	2.28	2.35	2.23	5.74	3.51	1.79	2.09	1.67	1.72	2.57	2.37	0.32	0.56	0.55	1.99	
11	19.04	13.32	12.28	10.36	12.25	60.41	11.89	11.70	14.01	12.25	12.52	14.68	14.33	20.67	16.33	17.70	11.32	


==> graph/NewPlotF/plot/assigntime100.txt <==
1	199.33	62.28	46.75	41.36	49.02	554.39	141.75	32.58	33.73	31.67	31.43	52.81	33.89	153.41	32.28	133.27	35.28	
2	17.85	7.56	4.19	5.41	5.72	22.34	13.60	3.88	3.10	2.79	2.85	5.78	3.33	14.69	2.81	11.83	2.83	
3	101.87	28.76	18.77	17.49	21.84	215.16	68.46	14.09	16.64	12.96	14.08	25.04	16.87	77.83	14.23	57.69	15.62	
4	18.15	7.08	3.46	18.58	4.53	18.09	16.25	2.54	2.81	2.61	2.62	5.64	2.81	10.00	1.78	7.38	2.80	
5	7.54	2.75	1.60	3.59	2.14	11.62	5.96	1.24	1.08	1.03	1.12	2.21	1.10	6.41	0.80	2.69	1.18	
6	7.76	3.07	2.25	3.03	2.65	15.70	5.86	1.51	2.15	1.75	1.09	3.36	2.33	6.90	2.59	5.94	1.37	
7	367.91	74.35	45.20	127.50	58.57	559.14	294.48	39.27	40.47	36.94	40.48	57.37	39.84	3.74	1.40	2.31	42.46	
8	25.28	7.51	4.20	5.20	5.65	24.68	20.90	3.05	3.51	2.77	3.07	6.51	3.41	10.27	2.46	8.41	3.42	
9	209.17	65.86	38.02	106.97	53.73	309.05	183.68	31.75	34.35	31.75	31.43	61.06	32.64	161.80	25.66	103.04	31.15	
10	46.43	13.22	7.42	10.32	11.09	59.71	26.32	5.93	6.07	5.30	5.38	11.36	6.38	14.31	2.91	9.41	6.24	
11	172.96	66.95	43.80	45.67	53.44	484.41	121.09	36.79	37.95	38.53	37.00	52.03	42.20	152.02	38.95	161.70	42.07	


==> graph/NewPlotF/plot/assigntime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/assigntimeratio10.txt <==
1	1.00	1.68	1.78	1.74	1.83	0.37	1.04	1.91	1.68	1.95	1.92	1.65	1.73	1.82	1.82	1.93	1.76	
2	1.00	1.33	0.95	2.15	1.35	0.77	1.81	2.07	1.48	2.11	2.04	1.25	1.19	1.62	0.88	0.91	2.03	
3	1.00	1.92	2.19	1.77	2.35	0.50	1.13	2.26	1.92	1.99	2.40	1.73	1.73	2.34	2.02	1.93	2.07	
4	1.00	1.02	1.29	1.16	1.51	0.80	0.83	2.08	1.25	1.40	2.00	1.03	1.08	2.33	0.91	1.17	1.71	
5	1.00	1.59	1.68	0.95	1.10	0.81	0.82	2.20	1.54	1.57	1.97	1.36	1.48	0.90	2.20	1.34	1.88	
6	1.00	2.19	2.47	1.78	1.29	0.76	1.34	2.35	1.98	1.89	2.46	2.47	1.96	5.70	4.91	4.40	2.54	
7	1.00	2.59	2.98	1.37	2.39	0.60	1.02	2.82	2.80	2.65	2.82	2.66	2.52	472.69	261.95	519.12	3.27	
8	1.00	1.57	1.89	1.56	1.80	0.97	1.00	2.53	1.82	1.82	2.53	1.43	1.27	5.54	3.25	4.18	2.54	
9	1.00	1.93	2.57	1.78	2.37	0.72	1.22	2.65	2.30	2.54	2.45	1.86	2.03	1.61	2.43	1.28	2.70	
10	1.00	1.81	2.12	2.06	2.17	0.84	1.38	2.71	2.32	2.90	2.82	1.88	2.04	15.30	8.71	8.84	2.43	
11	1.00	1.43	1.55	1.84	1.55	0.32	1.60	1.63	1.36	1.55	1.52	1.30	1.33	0.92	1.17	1.08	1.68	


==> graph/NewPlotF/plot/assigntimeratio100.txt <==
1	1.00	3.20	4.26	4.82	4.07	0.36	1.41	6.12	5.91	6.29	6.34	3.77	5.88	1.30	6.17	1.50	5.65	
2	1.00	2.36	4.26	3.30	3.12	0.80	1.31	4.61	5.77	6.41	6.27	3.09	5.36	1.22	6.35	1.51	6.32	
3	1.00	3.54	5.43	5.83	4.66	0.47	1.49	7.23	6.12	7.86	7.24	4.07	6.04	1.31	7.16	1.77	6.52	
4	1.00	2.56	5.25	0.98	4.00	1.00	1.12	7.13	6.47	6.96	6.92	3.22	6.47	1.81	10.20	2.46	6.49	
5	1.00	2.74	4.72	2.10	3.53	0.65	1.27	6.07	7.01	7.34	6.75	3.42	6.88	1.18	9.46	2.81	6.38	
6	1.00	2.52	3.44	2.56	2.92	0.49	1.32	5.13	3.61	4.43	7.10	2.31	3.33	1.13	2.99	1.31	5.68	
7	1.00	4.95	8.14	2.89	6.28	0.66	1.25	9.37	9.09	9.96	9.09	6.41	9.23	98.25	263.19	159.36	8.67	
8	1.00	3.37	6.02	4.86	4.48	1.02	1.21	8.28	7.20	9.13	8.24	3.88	7.41	2.46	10.27	3.01	7.38	
9	1.00	3.18	5.50	1.96	3.89	0.68	1.14	6.59	6.09	6.59	6.65	3.43	6.41	1.29	8.15	2.03	6.71	
10	1.00	3.51	6.26	4.50	4.19	0.78	1.76	7.83	7.65	8.76	8.62	4.09	7.28	3.24	15.94	4.93	7.44	
11	1.00	2.58	3.95	3.79	3.24	0.36	1.43	4.70	4.56	4.49	4.67	3.32	4.10	1.14	4.44	1.07	4.11	


==> graph/NewPlotF/plot/assigntimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/bigcrossDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotF/plot/boundCompares10.txt <==
1	0	171015162	166697890	29706816	171015162	0	13944000	171015162	171015162	171015162	171015162	171015162	171015162	0	124015378	120315751	182781176	
2	0	20297322	18185502	4740130	20297322	0	1978320	20297322	20297322	20297322	20297322	20283386	20283386	0	14498719	17529555	19346560	
3	0	70292410	67505466	15474827	70292410	0	6972000	70292410	70292410	64848580	70292410	70292410	64848580	0	51285149	60709983	75227605	
4	0	17420354	17343010	3258728	17420354	0	2031600	17420354	17420354	15090942	17420354	17420354	15090942	0	11454633	11242837	16612673	
5	0	3846380	3846044	658779	3846380	0	640800	3846380	3846380	3846380	3846380	3846354	3846354	0	2875394	5930970	3768289	
6	0	2923790	2919190	1757470	2923790	0	786600	2923790	2923790	2843649	2923790	2907662	2820737	0	925584	1343786	1954036	
7	0	154205338	154194664	85489605	154205338	0	42005460	154205338	154205338	146490195	154205338	154205338	146490195	0	1394298	973140	99240741	
8	0	18550878	18085752	6446158	18550878	0	2940684	18550878	18550878	16505714	18550878	18504536	16478152	0	7528884	8433390	15091331	
9	0	175942188	175479656	52647784	175942188	0	24000000	175942188	175942188	175942188	175942188	175923088	175923088	0	106552795	271165193	180018854	
10	0	20323370	19785664	13247300	20323370	0	5218488	20323370	20323370	20323370	20323370	20323370	20323370	0	4005008	4324839	13731131	
11	0	169613732	168939326	28515919	169613732	0	12000000	169613732	169613732	158529084	169613732	165610132	155563642	0	159682524	176425139	166653340	


==> graph/NewPlotF/plot/boundCompares100.txt <==
1	0	1491732852	1489386214	311823779	1491732852	0	13944000	639551388	639551388	639551388	626045194	1491732852	626045111	0	588705225	2049482850	2116804944	
2	0	194072268	173725830	41977310	173774946	0	1978320	76065373	76065373	76065373	75038648	172652548	62891165	0	73145672	309941278	233456956	
3	0	738269544	667906180	161165326	667977134	0	6972000	281771628	281771628	261568024	274019773	667977126	254215866	0	242341270	863087364	936244863	
4	0	144570924	127123496	4416194	127150570	0	2031600	64550715	64550715	58643638	66256631	127150186	47725389	0	52581263	182220315	160904892	
5	0	52635244	48787076	9645726	48788864	0	640800	17801346	17801346	17801346	17975895	48349596	14441222	0	13347337	43522138	66666376	
6	0	60334900	60333552	14449487	60334900	0	786600	21411574	21411574	19556424	21572954	59498978	15414555	0	17627149	86914646	84319381	
7	0	1256632530	1109310668	864974530	1109480580	0	42005460	622424730	622424730	559447437	623194659	1122216164	551188146	0	18161511	55834122	514837939	
8	0	189933786	171308008	67001135	171382908	0	2940684	76133264	76133264	66893534	76280785	171014530	65355092	0	46083196	224866677	200281168	
9	0	2265576634	2089629546	362276874	2089634446	0	24000000	872980972	872980972	872980972	877883475	2088824430	852916906	0	785888644	2706083692	2905834068	
10	0	341131194	320804944	120380187	320807824	0	5218488	122687826	122687826	122687826	121546977	320376736	113836129	0	68414066	228221634	411100110	
11	0	1607819914	1437912248	253711508	1438206182	0	12000000	634589168	634589168	608834070	637369287	1416476594	567473362	0	644946146	2108245320	1857857007	


==> graph/NewPlotF/plot/boundCompares1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/boundUpdates10.txt <==
1	0	124238560	27888000	78901740	124238560	0	15106120	124238560	124238560	124238560	124238560	124238560	124238560	0	92013554	68458899	240	
2	0	14323860	3956640	9061834	14323860	0	2143300	14323860	14323860	14323860	14323860	14323860	14323860	0	9906879	9299121	240	
3	0	53928150	13944000	36533997	53928150	0	7553120	53928150	53928150	53928170	53928150	53928150	53928170	0	38874811	29169859	240	
4	0	13086100	4063200	16908122	13086100	0	2201020	13086100	13086100	13085790	13086100	13086100	13085790	0	8409692	5591691	240	
5	0	3376330	1281600	7016909	3376330	0	694320	3376330	3376330	3376330	3376330	3376330	3376330	0	2667042	4454482	240	
6	0	2810130	1573200	4316832	2810130	0	852270	2810130	2810130	2862020	2810130	2810130	2865150	0	351805	260370	240	
7	0	146980260	84010920	266864516	146980260	0	45506035	146980260	146980260	146985680	146980260	146980260	146985680	0	495213	138966	240	
8	0	14431018	5881368	16376556	14431018	0	3185861	14431018	14431018	14409118	14431018	14431548	14409578	0	5894485	4185496	240	
9	0	146256920	48000000	135859055	146256920	0	26000120	146256920	146256920	146256920	146256920	146256920	146256920	0	93099362	128626873	240	
10	0	18973766	10436976	20471373	18973766	0	5653482	18973766	18973766	18973766	18973766	18973766	18973766	0	4114959	2545717	240	
11	0	116643600	24000000	54827353	116643600	0	13000120	116643600	116643600	116629710	116643600	116643520	116629650	0	110723694	116262767	240	


==> graph/NewPlotF/plot/boundUpdates100.txt <==
1	0	1195958100	27888000	199079903	1195958100	0	15107200	144695010	144695010	144695010	144708860	1195958100	144708860	0	137106206	152018597	2400	
2	0	150527400	3956640	39118946	136203540	0	2144380	17181330	17181330	17181330	17186110	136430740	17527590	0	16749091	22029561	2400	
3	0	590780750	13944000	78483778	536852600	0	7554200	66234840	66234840	66236130	66252600	536852600	66254110	0	63100734	75574761	2400	
4	0	113511700	4063200	195846628	100425600	0	2202100	13699440	13699440	13699370	13740680	100425600	13878320	0	12218449	15822856	2400	
5	0	43363530	1281600	28968768	39987200	0	695400	5152160	5152160	5152160	5152990	40000600	5205450	0	5044740	7935997	2400	
6	0	50369900	1573200	25153259	50369900	0	853350	6452870	6452870	6463900	6455670	50169200	6519040	0	5472264	7961081	2400	
7	0	817693300	84010920	981279093	677388020	0	45507115	143310390	143310390	143320720	143650250	691538620	148678120	0	8908833	5934574	2400	
8	0	143519186	5881368	38453958	129088168	0	3186941	18302218	18302218	18324068	18303338	129078568	18335008	0	13327798	18193134	2400	
9	0	1835675820	48000000	1068804028	1689418900	0	26001200	212141890	212141890	212141890	212634390	1689411500	212697390	0	208574422	283100288	2400	
10	0	275833942	10436976	67096793	256860176	0	5654562	35079296	35079296	35079296	35085306	257370076	35180636	0	24186205	22951516	2400	
11	0	1174896000	24000000	231734860	1058252400	0	13001200	127363490	127363490	127363430	127373800	1058261300	127470760	0	126036734	149081471	2400	


==> graph/NewPlotF/plot/boundUpdates1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/computation10.txt <==
1	139441080	44305381	43590080	63795740	34336391	245068066	86735330	44305381	44305381	44305381	44305381	44306581	34337591	52942890	30430474	36517856	60419126	
2	19784280	5955291	5608476	6918654	4459877	30693797	8862660	5955291	5955291	5955291	5955291	5949523	4459748	7250830	3943602	5566235	8199254	
3	69721080	18641210	18210093	28980997	13197358	113449383	40798750	18641210	18641210	13197335	18641210	18642410	13198535	22571190	13103877	20285152	27111939	
4	20317080	5215607	5195260	14707222	3876392	28810965	16925390	5215607	5215607	2886550	5215607	5216807	2887750	4314030	3133924	3689231	7582266	
5	6409080	1197305	1197197	6322709	950026	8123634	6358000	1197305	1197305	1197305	1197305	1198492	951217	3709000	757252	1480896	2003337	
6	7867080	1237810	1236560	3464682	1099533	8351002	4163390	1237810	1237810	1099278	1237810	1230946	1097373	869060	254435	343702	2042284	
7	420055680	66621809	66618602	221358601	58900676	435062606	262400420	66621809	66621809	58899369	66621809	66623009	58900569	464380	352255	288515	119032039	
8	29407920	6472036	6409118	13190815	5189254	36007543	16909580	6472036	6472036	4449905	6472036	6449800	4448818	3249780	2278241	2774755	9895262	
9	240001080	50843714	50723798	109859055	45412189	329143901	137561960	50843714	50843714	50843714	50843714	50835364	45405718	98997870	28697987	91069586	79969389	
10	52185960	8503614	8442981	14818011	8155762	58164113	23390830	8503614	8503614	8503614	8503614	8504814	8156962	2016550	1134280	1293723	14878887	
11	120001080	44486146	44429833	41827353	38105895	214339760	52087860	44486146	44486146	33416719	44486146	42485586	32454291	90585750	40160661	48199188	53201307	


==> graph/NewPlotF/plot/computation100.txt <==
1	1394518800	168922176	168889207	183973903	134767613	2699660371	1000515600	168922176	168922176	168922176	167749077	169042176	134104542	1167662600	153164553	905122442	206267592	
2	217735080	27827274	21867175	36975766	17251340	343811339	167549800	21871983	21871983	21871983	21746725	21317184	16272834	169763300	20564023	139045866	26373761	
3	767039880	94780277	76138190	70930778	55933423	1283135089	505804100	76139030	76139030	55934353	75314870	76259063	55626737	581917900	49190058	334289475	93497028	
4	223595880	21744292	16522348	193645728	13345922	302561779	202978600	16528685	16528685	10622111	16393087	16648493	10709816	122345800	11296315	76488245	23194162	
5	70607880	6678137	5480238	28274568	4039827	102680083	60832800	5480832	5480832	5480832	5474753	5374498	3867477	61969500	3350663	17808957	7631398	
6	78778800	6281200	6281176	24301109	4687150	129125197	62464800	6281200	6281200	4403877	6267480	6083589	4363972	61776100	4927886	38850713	8971744	
7	4620720480	345605875	279171214	935773178	216320523	4697325856	4082591700	279169246	279169246	216167914	279183222	278585762	216012289	46178400	3685499	19225525	418854464	
8	323595120	32149232	25661796	35268217	19636338	423001279	266106700	25690905	25690905	16375578	25684908	25617807	16444013	139055000	9681349	78431664	33293639	
9	2640119880	287070287	236226523	1042804028	199183174	4035909854	2334329600	236226573	236226573	236226573	233963726	235945265	196314643	2190833200	189628722	1151175537	316501252	
10	574153560	48423970	39920316	61443431	37336988	803482237	333123100	39920356	39920356	39920356	39891855	39569862	36462101	176703800	17650467	101924821	58394065	
11	1320119880	252581837	208089724	218734860	192595817	2273131671	952343300	207915249	207915249	182156628	207296871	197346447	173205978	1147397700	214303954	1002426449	240906206	


==> graph/NewPlotF/plot/computation1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/computationratio10.txt <==
1	0.00	0.68	0.69	0.54	0.75	-0.76	0.38	0.68	0.68	0.68	0.68	0.68	0.75	0.62	0.78	0.74	0.57	
2	0.00	0.70	0.72	0.65	0.77	-0.55	0.55	0.70	0.70	0.70	0.70	0.70	0.77	0.63	0.80	0.72	0.59	
3	0.00	0.73	0.74	0.58	0.81	-0.63	0.41	0.73	0.73	0.81	0.73	0.73	0.81	0.68	0.81	0.71	0.61	
4	0.00	0.74	0.74	0.28	0.81	-0.42	0.17	0.74	0.74	0.86	0.74	0.74	0.86	0.79	0.85	0.82	0.63	
5	0.00	0.81	0.81	0.01	0.85	-0.27	0.01	0.81	0.81	0.81	0.81	0.81	0.85	0.42	0.88	0.77	0.69	
6	0.00	0.84	0.84	0.56	0.86	-0.06	0.47	0.84	0.84	0.86	0.84	0.84	0.86	0.89	0.97	0.96	0.74	
7	0.00	0.84	0.84	0.47	0.86	-0.04	0.38	0.84	0.84	0.86	0.84	0.84	0.86	1.00	1.00	1.00	0.72	
8	0.00	0.78	0.78	0.55	0.82	-0.22	0.42	0.78	0.78	0.85	0.78	0.78	0.85	0.89	0.92	0.91	0.66	
9	0.00	0.79	0.79	0.54	0.81	-0.37	0.43	0.79	0.79	0.79	0.79	0.79	0.81	0.59	0.88	0.62	0.67	
10	0.00	0.84	0.84	0.72	0.84	-0.11	0.55	0.84	0.84	0.84	0.84	0.84	0.84	0.96	0.98	0.98	0.71	
11	0.00	0.63	0.63	0.65	0.68	-0.79	0.57	0.63	0.63	0.72	0.63	0.65	0.73	0.25	0.67	0.60	0.56	


==> graph/NewPlotF/plot/computationratio100.txt <==
1	0.00	0.88	0.88	0.87	0.90	-0.94	0.28	0.88	0.88	0.88	0.88	0.88	0.90	0.16	0.89	0.35	0.85	
2	0.00	0.87	0.90	0.83	0.92	-0.58	0.23	0.90	0.90	0.90	0.90	0.90	0.93	0.22	0.91	0.36	0.88	
3	0.00	0.88	0.90	0.91	0.93	-0.67	0.34	0.90	0.90	0.93	0.90	0.90	0.93	0.24	0.94	0.56	0.88	
4	0.00	0.90	0.93	0.13	0.94	-0.35	0.09	0.93	0.93	0.95	0.93	0.93	0.95	0.45	0.95	0.66	0.90	
5	0.00	0.91	0.92	0.60	0.94	-0.45	0.14	0.92	0.92	0.92	0.92	0.92	0.95	0.12	0.95	0.75	0.89	
6	0.00	0.92	0.92	0.69	0.94	-0.64	0.21	0.92	0.92	0.94	0.92	0.92	0.94	0.22	0.94	0.51	0.89	
7	0.00	0.93	0.94	0.80	0.95	-0.02	0.12	0.94	0.94	0.95	0.94	0.94	0.95	0.99	1.00	1.00	0.91	
8	0.00	0.90	0.92	0.89	0.94	-0.31	0.18	0.92	0.92	0.95	0.92	0.92	0.95	0.57	0.97	0.76	0.90	
9	0.00	0.89	0.91	0.61	0.92	-0.53	0.12	0.91	0.91	0.91	0.91	0.91	0.93	0.17	0.93	0.56	0.88	
10	0.00	0.92	0.93	0.89	0.93	-0.40	0.42	0.93	0.93	0.93	0.93	0.93	0.94	0.69	0.97	0.82	0.90	
11	0.00	0.81	0.84	0.83	0.85	-0.72	0.28	0.84	0.84	0.86	0.84	0.85	0.87	0.13	0.84	0.24	0.82	


==> graph/NewPlotF/plot/computationratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/covtDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotF/plot/dataAccess10.txt <==
1	27888000	13944000	13944000	27888000	13944000	174595423	22617533	13944000	13944000	13944000	13944000	13944000	13944000	9870180	9287590	5294181	41832000	
2	3956640	1978320	1978320	3956640	1978320	23786606	2864586	1978320	1978320	1978320	1978320	1978320	1978320	1362714	1063235	724975	5934960	
3	13944000	6972000	6972000	13944000	6972000	85588296	11051875	6972000	6972000	6972000	6972000	6972000	6972000	4210428	4441685	2257011	20916000	
4	4063200	2031600	2031600	4063200	2031600	23162577	3724139	2031600	2031600	2031600	2031600	2031600	2031600	827264	1039255	431295	6094800	
5	1281600	640800	640800	1281600	640800	7129323	1276600	640800	640800	640800	640800	640800	640800	733552	422000	370792	1922400	
6	1573200	786600	786600	1573200	786600	8451757	1202939	786600	786600	786600	786600	786600	786600	164118	167066	86798	2166482	
7	84010920	42005460	42005460	84010920	42005460	445062176	68245502	42005460	42005460	42005460	42005460	42005460	42005460	79740	227772	46330	125738926	
8	5881368	2940684	2940684	5881368	2940684	32541883	4631642	2940684	2940684	2940684	2940684	2940684	2940684	605626	940888	324870	8822052	
9	48000000	24000000	24000000	48000000	24000000	271790345	37756196	24000000	24000000	24000000	24000000	24000000	24000000	19650262	14228479	9899679	72000000	
10	10436976	5218488	5218488	10436976	5218488	58290050	7557571	5218488	5218488	5218488	5218488	5218488	5218488	367116	757282	201547	15655464	
11	24000000	12000000	12000000	24000000	12000000	144586127	17208786	12000000	12000000	12000000	12000000	12000000	12000000	17745312	10159068	9058467	30394251	


==> graph/NewPlotF/plot/dataAccess100.txt <==
1	27888000	13944000	13944000	27888000	13944000	1567359700	23949156	13944000	13944000	13944000	13944000	13944000	13944000	22035574	12621682	11702567	41832000	
2	7913280	3956640	1978320	3956640	1978320	218003825	3653818	1978320	1978320	1978320	1978320	1978320	1978320	3236654	1820086	1696445	5930994	
3	27888000	13944000	6972000	13944000	6972000	780124231	12030041	6972000	6972000	6972000	6972000	6972000	6972000	11004144	6299402	5817995	20916000	
4	8126400	4063200	2031600	4063200	2031600	214699399	4061386	2031600	2031600	2031600	2031600	2031600	2031600	2377946	1623285	1222270	6094583	
5	2563200	1281600	640800	1281600	640800	66321712	1249128	640800	640800	640800	640800	640800	640800	1225060	613874	618507	1771338	
6	1573200	786600	786600	1573200	786600	83383381	1411248	786600	786600	786600	786600	786600	786600	1202780	630689	613475	2203223	
7	168021840	84010920	42005460	84010920	42005460	4400727880	82831377	42005460	42005460	42005460	42005460	42005460	42005460	799704	1540776	459766	111618224	
8	11762736	5881368	2940684	5881368	2940684	313308871	5601751	2940684	2940684	2940684	2940684	2940684	2940684	2677266	1784704	1400756	8774330	
9	96000000	48000000	24000000	48000000	24000000	2476523258	47343296	24000000	24000000	24000000	24000000	24000000	24000000	43527570	22926495	21885854	71982386	
10	20873952	10436976	5218488	10436976	5218488	579661354	8549719	5218488	5218488	5218488	5218488	5218488	5218488	3262722	2916197	1765850	15654597	
11	48000000	24000000	12000000	24000000	12000000	1272965868	21523433	12000000	12000000	12000000	12000000	12000000	12000000	22465012	11439395	11473095	34592380	


==> graph/NewPlotF/plot/dataAccess1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/memoryUsage10.txt <==
1	0.00	106.38	17.73	35.46	106.38	172.45	8.87	106.39	106.39	106.39	106.39	115.25	115.25	172.45	301.65	301.65	0.00	
2	0.00	15.09	2.52	5.03	15.09	2.64	1.26	15.09	15.09	15.09	15.09	16.35	16.35	2.64	20.33	20.33	0.00	
3	0.00	53.19	8.87	17.73	53.19	79.42	4.43	53.19	53.19	66.49	53.19	57.63	70.92	79.42	143.58	143.58	0.00	
4	0.00	15.50	2.58	5.17	15.50	1.85	1.29	15.50	15.50	19.38	15.50	16.79	20.67	1.85	19.41	19.41	0.00	
5	0.00	4.89	0.81	1.63	4.89	0.98	0.41	4.89	4.89	4.89	4.89	5.30	5.30	0.98	6.42	6.42	0.00	
6	0.00	6.00	1.00	2.00	6.00	1.97	0.50	6.00	6.00	7.50	6.00	6.50	8.00	1.97	3.51	3.51	0.00	
7	0.00	320.48	53.41	106.83	320.48	38.22	26.71	320.48	320.48	400.60	320.48	347.18	427.30	38.22	118.51	118.51	0.00	
8	0.00	22.44	3.74	7.48	22.44	3.47	1.87	22.44	22.44	28.05	22.44	24.31	29.92	3.47	28.78	28.78	0.00	
9	0.00	183.11	30.52	61.04	183.11	21.14	15.26	183.11	183.11	183.11	183.11	198.37	198.37	21.14	222.19	222.19	0.00	
10	0.00	39.81	6.64	13.27	39.81	7.56	3.32	39.81	39.81	39.81	39.81	43.13	43.13	7.56	52.42	52.41	0.00	
11	0.00	91.55	15.26	30.52	91.55	67.19	7.63	91.55	91.55	114.44	91.55	99.18	122.07	67.19	171.06	171.06	0.00	


==> graph/NewPlotF/plot/memoryUsage100.txt <==
1	0.00	904.31	17.73	341.32	904.31	173.23	8.87	106.42	106.42	106.42	106.42	913.25	115.37	173.23	304.93	304.96	0.08	
2	0.00	143.43	2.52	48.42	128.33	2.64	1.26	15.13	15.13	15.13	15.13	129.67	16.47	2.64	20.94	20.94	0.08	
3	0.00	505.37	8.87	170.66	452.17	79.42	4.43	53.23	53.23	66.53	53.23	456.68	71.04	79.42	158.27	158.27	0.08	
4	0.00	147.29	2.58	49.73	131.79	1.85	1.29	15.54	15.54	19.42	15.54	133.16	20.79	1.85	19.63	19.63	0.08	
5	0.00	46.48	0.82	15.69	41.60	0.98	0.41	4.93	4.93	4.93	4.93	42.08	5.41	0.98	6.46	6.46	0.08	
6	0.00	51.05	1.00	19.25	51.05	1.93	0.50	6.04	6.04	7.54	6.04	51.63	8.12	1.93	8.84	8.84	0.08	
7	0.00	3044.56	53.41	1028.19	2724.09	38.16	26.71	320.52	320.52	400.64	320.52	2750.87	427.42	38.16	469.59	469.58	0.08	
8	0.00	213.18	3.74	71.98	190.74	3.47	1.87	22.48	22.48	28.09	22.48	192.69	30.03	3.47	34.86	34.86	0.08	
9	0.00	1739.54	30.52	587.46	1556.44	21.14	15.26	183.15	183.15	183.15	183.15	1571.77	198.48	21.14	223.38	223.39	0.08	
10	0.00	378.27	6.64	127.74	338.46	7.56	3.32	39.85	39.85	39.85	39.85	341.85	43.25	7.56	55.23	55.23	0.08	
11	0.00	869.79	15.26	293.73	778.24	67.19	7.63	91.59	91.59	114.48	91.59	785.94	122.19	67.19	172.05	172.05	0.08	


==> graph/NewPlotF/plot/memoryUsage1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/refineratio10.txt <==
1	1.00	5.23	6.48	1.50	6.70	0.97	0.72	8.37	7.39	8.63	8.60	6.20	6.87	1.23	7.07	3.47	0.99	
2	1.00	3.00	1.97	3.01	2.24	2.11	2.13	7.44	4.08	6.43	6.40	3.81	3.63	0.83	3.32	0.96	1.72	
3	1.00	4.62	5.33	1.43	5.55	1.08	0.70	6.21	4.82	3.47	6.82	3.49	3.29	1.33	4.89	2.33	1.01	
4	1.00	1.61	1.62	2.61	2.28	1.57	1.29	6.31	1.91	1.86	5.45	1.65	1.76	0.92	2.51	1.11	0.86	
5	1.00	4.28	4.06	1.97	1.72	1.59	1.22	6.52	3.90	3.98	8.15	2.27	3.53	0.43	5.60	0.93	1.08	
6	1.00	4.93	5.53	2.05	2.93	1.29	1.06	10.62	4.61	4.28	5.29	4.83	5.64	2.83	10.76	3.12	1.23	
7	1.00	5.96	6.07	1.63	6.76	0.62	0.64	6.79	6.81	6.13	6.84	5.79	5.98	273.13	405.08	445.26	1.13	
8	1.00	2.82	2.29	2.63	3.07	1.70	1.27	5.93	3.05	2.75	5.82	2.78	1.84	2.31	5.36	3.25	1.26	
9	1.00	3.74	3.35	1.65	3.91	0.80	0.49	4.72	4.24	4.69	4.50	2.98	3.60	0.57	3.20	0.92	0.99	
10	1.00	2.23	2.15	1.96	2.90	1.09	0.97	4.61	3.38	5.48	5.39	2.33	2.96	6.72	13.40	7.31	1.11	
11	1.00	9.39	8.70	1.24	10.05	0.86	0.68	13.32	8.86	8.15	12.69	6.80	7.60	0.57	5.86	1.47	0.87	


==> graph/NewPlotF/plot/refineratio100.txt <==
1	1.00	5.46	7.37	1.49	6.91	1.19	1.08	8.81	8.61	8.56	9.39	4.91	6.73	0.81	10.02	1.92	1.11	
2	1.00	3.41	8.65	4.63	6.17	3.52	3.07	5.52	8.23	8.67	8.45	4.41	4.49	0.96	9.80	1.81	2.31	
3	1.00	5.02	9.51	2.68	9.19	2.27	1.77	10.00	8.17	9.30	9.75	7.40	6.40	1.10	10.24	1.98	1.76	
4	1.00	2.62	10.15	4.70	8.42	3.37	2.68	8.75	8.86	9.07	8.84	4.00	5.92	1.59	11.69	2.56	1.70	
5	1.00	5.31	11.92	3.98	10.90	3.52	3.02	8.56	13.42	13.43	12.34	2.95	4.07	1.29	15.39	2.05	2.07	
6	1.00	4.48	5.29	2.11	4.46	1.59	1.47	3.72	2.58	3.10	7.64	1.91	1.54	0.64	3.06	0.92	1.10	
7	1.00	2.45	9.94	2.09	10.37	1.50	1.38	12.37	12.22	12.51	10.18	1.52	13.28	104.05	234.20	168.41	1.53	
8	1.00	3.40	9.13	4.13	8.59	3.41	2.43	8.95	8.77	8.95	9.13	5.14	4.84	1.86	11.64	2.74	2.09	
9	1.00	1.79	5.07	2.25	6.83	1.78	1.49	7.80	7.10	7.16	7.27	6.60	7.03	0.72	8.32	1.33	1.46	
10	1.00	3.36	8.68	3.15	7.33	2.44	2.25	9.19	8.41	8.62	8.31	6.36	7.18	2.63	16.01	4.81	1.67	
11	1.00	9.67	17.40	2.23	16.20	1.53	1.51	17.27	16.97	16.52	17.35	13.91	13.32	1.03	19.24	2.39	1.31	


==> graph/NewPlotF/plot/refineratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/refinetime10.txt <==
1	1.79	0.34	0.28	1.19	0.27	1.84	2.50	0.21	0.24	0.21	0.21	0.29	0.26	1.46	0.25	0.52	1.82	
2	0.16	0.05	0.08	0.05	0.07	0.08	0.08	0.02	0.04	0.03	0.03	0.04	0.04	0.20	0.05	0.17	0.09	
3	0.67	0.15	0.13	0.47	0.12	0.62	0.96	0.11	0.14	0.19	0.10	0.19	0.20	0.51	0.14	0.29	0.67	
4	0.15	0.09	0.09	0.06	0.06	0.09	0.11	0.02	0.08	0.08	0.03	0.09	0.08	0.16	0.06	0.13	0.17	
5	0.07	0.02	0.02	0.04	0.04	0.05	0.06	0.01	0.02	0.02	0.01	0.03	0.02	0.17	0.01	0.08	0.07	
6	0.10	0.02	0.02	0.05	0.03	0.07	0.09	0.01	0.02	0.02	0.02	0.02	0.02	0.03	0.01	0.03	0.08	
7	2.84	0.48	0.47	1.74	0.42	4.56	4.45	0.42	0.42	0.46	0.41	0.49	0.47	0.01	0.01	0.01	2.51	
8	0.20	0.07	0.09	0.08	0.07	0.12	0.16	0.03	0.07	0.07	0.03	0.07	0.11	0.09	0.04	0.06	0.16	
9	1.06	0.28	0.32	0.64	0.27	1.32	2.15	0.22	0.25	0.23	0.24	0.36	0.29	1.84	0.33	1.15	1.06	
10	0.30	0.14	0.14	0.15	0.10	0.28	0.31	0.07	0.09	0.06	0.06	0.13	0.10	0.04	0.02	0.04	0.27	
11	1.69	0.18	0.19	1.36	0.17	1.97	2.50	0.13	0.19	0.21	0.13	0.25	0.22	2.96	0.29	1.15	1.93	


==> graph/NewPlotF/plot/refinetime100.txt <==
1	2.69	0.49	0.36	1.81	0.39	2.26	2.50	0.31	0.31	0.31	0.29	0.55	0.40	3.32	0.27	1.40	2.43	
2	0.33	0.10	0.04	0.07	0.05	0.09	0.11	0.06	0.04	0.04	0.04	0.07	0.07	0.34	0.03	0.18	0.14	
3	1.60	0.32	0.17	0.60	0.17	0.71	0.90	0.16	0.20	0.17	0.16	0.22	0.25	1.46	0.16	0.81	0.91	
4	0.35	0.13	0.03	0.07	0.04	0.10	0.13	0.04	0.04	0.04	0.04	0.09	0.06	0.22	0.03	0.14	0.21	
5	0.18	0.03	0.01	0.04	0.02	0.05	0.06	0.02	0.01	0.01	0.01	0.06	0.04	0.14	0.01	0.09	0.09	
6	0.10	0.02	0.02	0.05	0.02	0.06	0.07	0.03	0.04	0.03	0.01	0.05	0.07	0.16	0.03	0.11	0.09	
7	7.50	3.07	0.75	3.58	0.72	4.99	5.45	0.61	0.61	0.60	0.74	4.93	0.56	0.07	0.03	0.04	4.91	
8	0.41	0.12	0.04	0.10	0.05	0.12	0.17	0.05	0.05	0.05	0.04	0.08	0.08	0.22	0.03	0.15	0.19	
9	2.96	1.65	0.58	1.32	0.43	1.67	1.99	0.38	0.42	0.41	0.41	0.45	0.42	4.09	0.36	2.23	2.02	
10	0.78	0.23	0.09	0.25	0.11	0.32	0.35	0.08	0.09	0.09	0.09	0.12	0.11	0.30	0.05	0.16	0.47	
11	4.17	0.43	0.24	1.87	0.26	2.72	2.76	0.24	0.25	0.25	0.24	0.30	0.31	4.03	0.22	1.75	3.19	


==> graph/NewPlotF/plot/refinetime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/roadIncreasingK.txt <==
1	null
2	null
3	null


==> graph/NewPlotF/plot/roadIndexType100.txt <==
1	null
2	null
3	null


==> graph/NewPlotF/plot/runingtime10.txt <==
1	22.56	12.69	11.96	13.10	11.64	57.47	22.52	11.07	12.57	10.83	11.01	12.87	12.28	12.88	11.66	11.25	13.59	
2	2.30	1.67	2.34	1.05	1.66	2.87	1.25	1.05	1.49	1.04	1.07	1.75	1.84	1.52	2.49	2.52	1.15	
3	10.90	5.48	4.79	6.24	4.47	21.05	10.00	4.64	5.46	5.33	4.35	6.09	6.10	4.87	5.19	5.59	5.62	
4	2.30	2.20	1.75	1.91	1.49	2.77	2.70	1.06	1.79	1.62	1.10	2.17	2.08	1.08	2.42	1.96	1.43	
5	0.96	0.58	0.55	0.97	0.85	1.15	1.15	0.41	0.59	0.59	0.46	0.69	0.62	1.16	0.42	0.75	0.54	
6	1.36	0.60	0.53	0.76	1.01	1.75	1.03	0.55	0.66	0.69	0.53	0.53	0.66	0.26	0.27	0.32	0.58	
7	46.81	17.47	15.20	33.93	18.83	77.88	47.58	16.01	16.13	17.06	16.02	17.04	17.90	0.10	0.17	0.09	15.94	
8	2.87	1.77	1.50	1.79	1.55	2.88	2.83	1.09	1.53	1.54	1.09	1.94	2.22	0.57	0.86	0.70	1.21	
9	23.95	12.12	9.23	13.52	9.94	33.27	20.88	8.88	10.21	9.23	9.58	12.63	11.59	16.05	9.74	19.02	9.53	
10	5.14	2.80	2.42	2.51	2.34	6.02	3.82	1.85	2.18	1.72	1.77	2.70	2.47	0.36	0.58	0.59	2.26	
11	20.72	13.50	12.48	11.72	12.42	62.39	14.39	11.83	14.20	12.46	12.65	14.92	14.55	23.63	16.62	18.84	13.26	


==> graph/NewPlotF/plot/runingtime100.txt <==
1	202.01	62.77	47.11	43.17	49.41	556.65	144.25	32.88	34.04	31.99	31.72	53.36	34.29	156.73	32.55	134.67	37.71	
2	18.18	7.65	4.23	5.48	5.77	22.43	13.71	3.93	3.14	2.82	2.89	5.85	3.40	15.03	2.84	12.01	2.97	
3	103.47	29.08	18.94	18.08	22.02	215.87	69.36	14.25	16.83	13.13	14.24	25.26	17.12	79.29	14.38	58.49	16.53	
4	18.50	7.22	3.49	18.66	4.57	18.20	16.38	2.58	2.85	2.65	2.66	5.73	2.87	10.22	1.81	7.52	3.00	
5	7.72	2.79	1.61	3.64	2.15	11.67	6.02	1.26	1.09	1.04	1.13	2.27	1.14	6.54	0.81	2.77	1.27	
6	7.86	3.10	2.27	3.08	2.68	15.76	5.93	1.54	2.19	1.78	1.11	3.42	2.39	7.06	2.63	6.05	1.46	
7	375.41	77.42	45.96	131.08	59.30	564.13	299.93	39.88	41.08	37.54	41.22	62.30	40.41	3.82	1.43	2.35	47.37	
8	25.69	7.63	4.24	5.30	5.69	24.80	21.07	3.10	3.56	2.82	3.11	6.59	3.50	10.49	2.50	8.56	3.62	
9	212.13	67.52	38.60	108.28	54.16	310.71	185.67	32.13	34.76	32.16	31.84	61.51	33.06	165.89	26.02	105.26	33.18	
10	47.21	13.46	7.51	10.57	11.19	60.03	26.67	6.02	6.17	5.39	5.48	11.48	6.49	14.61	2.96	9.58	6.71	
11	177.13	67.38	44.04	47.54	53.70	487.13	123.86	37.03	38.20	38.78	37.24	52.33	42.51	156.05	39.16	163.44	45.26	


==> graph/NewPlotF/plot/runingtime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotF/plot/runingtimeratio10.txt <==
1	1.00	1.78	1.89	1.72	1.94	0.39	1.00	2.04	1.79	2.08	2.05	1.75	1.84	1.75	1.93	2.00	1.66	
2	1.00	1.38	0.98	2.19	1.39	0.80	1.83	2.19	1.55	2.21	2.14	1.31	1.25	1.52	0.92	0.91	2.01	
3	1.00	1.99	2.27	1.75	2.44	0.52	1.09	2.35	2.00	2.04	2.50	1.79	1.79	2.24	2.10	1.95	1.94	
4	1.00	1.04	1.31	1.20	1.54	0.83	0.85	2.17	1.28	1.42	2.09	1.06	1.10	2.12	0.95	1.17	1.60	
5	1.00	1.67	1.75	0.99	1.13	0.84	0.84	2.32	1.62	1.65	2.09	1.40	1.55	0.83	2.31	1.29	1.78	
6	1.00	2.28	2.57	1.79	1.34	0.78	1.31	2.49	2.07	1.97	2.56	2.55	2.05	5.32	5.11	4.27	2.36	
7	1.00	2.68	3.08	1.38	2.49	0.60	0.98	2.92	2.90	2.74	2.92	2.75	2.62	452.64	267.69	513.96	2.94	
8	1.00	1.62	1.92	1.61	1.85	1.00	1.02	2.64	1.87	1.87	2.63	1.48	1.29	5.04	3.34	4.10	2.37	
9	1.00	1.98	2.59	1.77	2.41	0.72	1.15	2.70	2.34	2.60	2.50	1.90	2.07	1.49	2.46	1.26	2.51	
10	1.00	1.83	2.13	2.05	2.20	0.85	1.34	2.78	2.36	2.98	2.90	1.91	2.08	14.23	8.89	8.74	2.27	
11	1.00	1.53	1.66	1.77	1.67	0.33	1.44	1.75	1.46	1.66	1.64	1.39	1.42	0.88	1.25	1.10	1.56	


==> graph/NewPlotF/plot/runingtimeratio100.txt <==
1	1.00	3.22	4.29	4.68	4.09	0.36	1.40	6.14	5.93	6.32	6.37	3.79	5.89	1.29	6.21	1.50	5.36	
2	1.00	2.38	4.30	3.32	3.15	0.81	1.33	4.62	5.80	6.44	6.30	3.11	5.34	1.21	6.39	1.51	6.13	
3	1.00	3.56	5.46	5.72	4.70	0.48	1.49	7.26	6.15	7.88	7.27	4.10	6.04	1.30	7.19	1.77	6.26	
4	1.00	2.56	5.30	0.99	4.04	1.02	1.13	7.16	6.50	6.99	6.95	3.23	6.46	1.81	10.22	2.46	6.16	
5	1.00	2.77	4.79	2.12	3.59	0.66	1.28	6.11	7.09	7.42	6.82	3.40	6.77	1.18	9.54	2.78	6.09	
6	1.00	2.54	3.46	2.55	2.94	0.50	1.32	5.10	3.59	4.41	7.11	2.30	3.28	1.11	2.99	1.30	5.38	
7	1.00	4.85	8.17	2.86	6.33	0.67	1.25	9.41	9.14	10.00	9.11	6.03	9.29	98.36	262.54	159.53	7.93	
8	1.00	3.37	6.06	4.85	4.51	1.04	1.22	8.29	7.22	9.12	8.25	3.90	7.35	2.45	10.28	3.00	7.10	
9	1.00	3.14	5.50	1.96	3.92	0.68	1.14	6.60	6.10	6.60	6.66	3.45	6.42	1.28	8.15	2.02	6.39	
10	1.00	3.51	6.29	4.47	4.22	0.79	1.77	7.85	7.66	8.75	8.62	4.11	7.28	3.23	15.94	4.93	7.04	
11	1.00	2.63	4.02	3.73	3.30	0.36	1.43	4.78	4.64	4.57	4.76	3.38	4.17	1.14	4.52	1.08	3.91	


==> graph/NewPlotF/plot/runingtimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/NYCIncreasingData100.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotR/plot/assigntime10.txt <==
1	20.64	12.39	11.19	12.74	10.41	53.07	21.93	10.97	12.41	11.06	10.57	12.21	11.38	10.10	10.50	14.22	11.83	
2	2.21	1.82	2.41	1.19	1.67	3.15	1.53	1.14	1.61	1.31	1.29	2.08	1.83	1.16	3.17	1.95	1.14	
3	10.43	5.19	4.98	4.94	4.41	21.59	7.67	4.63	5.26	4.56	4.35	5.75	5.31	4.21	3.98	5.00	5.00	
4	2.25	1.73	2.42	1.90	1.64	2.92	2.62	1.10	1.78	2.17	1.29	1.95	2.59	1.22	3.46	2.64	1.25	
5	1.00	0.72	1.05	1.04	1.38	1.40	1.12	0.46	1.28	0.41	0.42	1.46	0.67	0.89	0.68	1.06	0.55	
6	1.11	0.97	1.01	1.15	0.90	1.89	1.21	0.62	0.94	1.42	0.69	0.98	1.69	0.83	1.33	1.49	0.75	
7	40.80	22.02	16.79	42.28	21.18	75.30	52.56	17.57	18.48	18.48	18.12	19.96	20.74	0.10	0.23	0.12	14.75	
8	null
9	null
10	5.18	2.60	2.02	2.86	2.12	5.48	4.10	1.88	2.36	1.76	1.78	3.01	2.97	0.34	0.72	0.48	2.24	
11	null


==> graph/NewPlotR/plot/assigntime100.txt <==
1	206.66	67.07	41.73	41.74	46.86	532.82	155.69	33.39	35.02	32.38	32.76	56.03	36.25	162.38	33.65	160.26	38.14	
2	17.87	7.89	4.64	5.16	5.91	22.14	13.18	3.10	2.95	2.72	2.59	5.25	2.81	12.85	2.69	11.27	2.90	
3	102.19	30.52	18.78	17.64	23.13	217.73	67.27	13.67	15.83	12.42	13.94	24.11	16.56	78.12	15.54	63.11	16.06	
4	19.05	7.72	4.90	20.07	6.21	20.27	16.64	3.28	3.45	2.95	3.18	6.43	3.78	11.28	3.28	11.40	2.84	
5	7.46	2.96	1.61	6.61	2.16	11.76	6.03	1.26	1.23	1.14	1.22	2.30	1.14	6.10	1.20	6.38	1.15	
6	9.49	3.20	1.72	8.71	2.15	15.16	7.69	1.22	1.30	1.21	1.29	2.24	1.40	5.21	1.26	6.41	1.20	
7	389.22	88.75	49.27	188.92	62.09	590.73	319.54	40.54	42.59	39.67	42.09	63.57	42.67	3.93	2.47	3.49	41.69	
8	null
9	null
10	44.43	12.69	7.43	9.65	10.48	57.66	32.48	5.86	5.86	5.27	5.23	10.73	6.60	14.69	3.48	10.57	6.26	
11	null


==> graph/NewPlotR/plot/assigntime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/assigntimeratio10.txt <==
1	1.00	1.67	1.84	1.62	1.98	0.39	0.94	1.88	1.66	1.87	1.95	1.69	1.81	2.04	1.97	1.45	1.74	
2	1.00	1.21	0.92	1.85	1.32	0.70	1.44	1.94	1.37	1.68	1.71	1.06	1.20	1.90	0.70	1.14	1.94	
3	1.00	2.01	2.10	2.11	2.37	0.48	1.36	2.25	1.98	2.28	2.40	1.81	1.96	2.48	2.62	2.08	2.09	
4	1.00	1.30	0.93	1.18	1.37	0.77	0.86	2.04	1.27	1.04	1.74	1.15	0.87	1.84	0.65	0.85	1.80	
5	1.00	1.39	0.96	0.96	0.73	0.72	0.90	2.20	0.79	2.46	2.40	0.69	1.50	1.12	1.48	0.94	1.82	
6	1.00	1.15	1.10	0.97	1.24	0.59	0.92	1.78	1.19	0.78	1.61	1.14	0.66	1.35	0.84	0.75	1.49	
7	1.00	1.85	2.43	0.97	1.93	0.54	0.78	2.32	2.21	2.21	2.25	2.04	1.97	394.14	180.79	337.90	2.77	
8	null
9	null
10	1.00	1.99	2.56	1.81	2.45	0.95	1.26	2.76	2.20	2.94	2.92	1.72	1.74	15.04	7.17	10.69	2.31	
11	null


==> graph/NewPlotR/plot/assigntimeratio100.txt <==
1	1.00	3.08	4.95	4.95	4.41	0.39	1.33	6.19	5.90	6.38	6.31	3.69	5.70	1.27	6.14	1.29	5.42	
2	1.00	2.27	3.85	3.46	3.02	0.81	1.36	5.76	6.05	6.58	6.90	3.40	6.36	1.39	6.64	1.59	6.16	
3	1.00	3.35	5.44	5.79	4.42	0.47	1.52	7.48	6.45	8.23	7.33	4.24	6.17	1.31	6.58	1.62	6.36	
4	1.00	2.47	3.89	0.95	3.07	0.94	1.14	5.81	5.52	6.46	5.98	2.96	5.04	1.69	5.80	1.67	6.72	
5	1.00	2.52	4.64	1.13	3.45	0.63	1.24	5.90	6.06	6.56	6.12	3.24	6.55	1.22	6.22	1.17	6.48	
6	1.00	2.97	5.51	1.09	4.42	0.63	1.23	7.78	7.32	7.87	7.36	4.23	6.76	1.82	7.53	1.48	7.90	
7	1.00	4.39	7.90	2.06	6.27	0.66	1.22	9.60	9.14	9.81	9.25	6.12	9.12	99.07	157.36	111.66	9.34	
8	null
9	null
10	1.00	3.50	5.98	4.61	4.24	0.77	1.37	7.58	7.58	8.43	8.50	4.14	6.73	3.02	12.75	4.21	7.09	
11	null


==> graph/NewPlotR/plot/assigntimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/bigcrossDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotR/plot/boundCompares10.txt <==
1	0	156056250	154928358	30195259	156056250	0	13944000	156056250	156056250	156056250	156056250	156056250	156056250	0	117955227	140316102	165159033	
2	0	22500998	22229986	4560961	22500998	0	1978320	22500998	22500998	22500998	22500998	22497100	22497100	0	17331374	21305644	21922740	
3	0	69490466	67742312	16917742	69490466	0	6972000	69490466	69490466	64419826	69490466	69490466	64419826	0	48501471	60713604	74313374	
4	0	19731628	19160970	3072378	19731628	0	2031600	19731628	19731628	17016487	19731628	19731628	17016487	0	16544398	13779677	19167309	
5	0	5840740	5766276	681152	5840740	0	640800	5840740	5840740	5840740	5840740	5752002	5752002	0	5335087	9553332	6587083	
6	0	8616314	8239294	937741	8616314	0	786600	8616314	8616314	7733381	8616314	8260884	7537056	0	5228225	6139048	8616352	
7	0	201002412	187780796	67528141	201002412	0	42005460	201002412	201002412	187214166	201002412	200913768	187169844	0	1491175	1217258	157051843	
8	null
9	null
10	0	24126140	22611454	11973818	24126140	0	5218488	24126140	24126140	24126140	24126140	24126138	24126138	0	5318140	4990837	18804506	
11	null


==> graph/NewPlotR/plot/boundCompares100.txt <==
1	0	1662382018	1506325768	307328663	1506325768	0	13944000	698951668	698951668	698951668	664010605	1506325768	664010505	0	675213517	2202035174	2106484701	
2	0	193114232	170475360	41588273	170613234	0	1978320	78303867	78303867	78303867	76042306	169685902	64693162	0	73927559	295267488	228280501	
3	0	749629694	680100916	159119260	680139228	0	6972000	297015728	297015728	276129526	290140466	680138200	269354080	0	261442360	911519083	954989494	
4	0	159980424	140202034	8703869	140248796	0	2031600	67322674	67322674	58616743	68032513	140248796	59386824	0	57692677	250370819	175570706	
5	0	55056360	48977934	2354544	49215620	0	640800	19498294	19498294	19498294	19873871	48048662	15859809	0	20954582	115793538	65307897	
6	0	58404498	49774742	2163394	49788184	0	786600	19970490	19970490	17897364	20129440	49856894	14461531	0	16673549	99932795	58389935	
7	0	1499862070	1296470332	678044058	1298859658	0	42005460	674852481	674852481	598406591	678651896	1312620818	593516977	0	27078794	77271306	846908972	
8	null
9	null
10	0	369741214	344815248	119747807	345615074	0	5218488	130980595	130980595	130980595	131022870	344913146	123733922	0	83467003	277814742	451150880	
11	null


==> graph/NewPlotR/plot/boundCompares1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/boundUpdates10.txt <==
1	0	115431820	27888000	77153794	115431820	0	15106120	115431820	115431820	115431820	115431820	115431820	115431820	0	86265830	64150542	240	
2	0	15627960	3956640	9575491	15627960	0	2143300	15627960	15627960	15627960	15627960	15627960	15627960	0	11860154	10303572	240	
3	0	53512870	13944000	30744313	53512870	0	7553120	53512870	53512870	53512750	53512870	53512870	53512750	0	36220291	27874648	240	
4	0	14391210	4063200	17680344	14391210	0	2201020	14391210	14391210	14391170	14391210	14391210	14391170	0	12277778	7160517	240	
5	0	4801590	1281600	6915933	4801590	0	694320	4801590	4801590	4801590	4801590	4801570	4801570	0	4597275	6323754	240	
6	0	6166370	1573200	8012168	6166370	0	852270	6166370	6166370	6166280	6166370	6166370	6166280	0	3978073	3881608	240	
7	0	176818950	84010920	347214936	176818950	0	45506035	176818950	176818950	176817460	176818950	176818950	176817460	0	643781	152658	240	
8	null
9	null
10	0	21634426	10436976	26184836	21634426	0	5653482	21634426	21634426	21634426	21634426	21634426	21634426	0	5425553	2937163	240	
11	null


==> graph/NewPlotR/plot/boundUpdates100.txt <==
1	0	1306232920	27888000	207506639	1190801100	0	15107200	144180470	144180470	144180470	144202440	1190801100	144202440	0	138235238	150806688	2400	
2	0	149253600	3956640	39406751	133625640	0	2144380	16923540	16923540	16923540	16929270	133811140	17134770	0	16611943	21417219	2400	
3	0	599727070	13944000	84497576	546214200	0	7554200	67171020	67171020	67172060	67180950	546214200	67182640	0	63692609	75870306	2400	
4	0	122167110	4063200	178573063	107775900	0	2202100	14434470	14434470	14436000	14459110	107775900	14459740	0	13876190	17806484	2400	
5	0	43623790	1281600	57901768	38822200	0	695400	5068580	5068580	5068580	5067460	38322700	5926070	0	5055897	7906414	2400	
6	0	45397170	1573200	73956206	39230800	0	853350	5392960	5392960	5414050	5398510	39859500	5412900	0	4434380	6755189	2200	
7	0	1016567570	84010920	1716893961	839748620	0	45507115	159647220	159647220	159412950	159801270	855464220	161834550	0	12124406	6432604	2400	
8	null
9	null
10	0	298595902	10436976	66790927	276961476	0	5654562	37089426	37089426	37089426	37093216	276974176	37803566	0	27949647	24825688	2400	
11	null


==> graph/NewPlotR/plot/boundUpdates1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/computation10.txt <==
1	139441080	41229295	41068569	62047794	32075773	235641101	85688050	41229295	41229295	41229295	41229295	41230495	32076973	49406500	23873336	47712637	57307285	
2	19784280	6405079	6351423	7432311	4769052	32277689	10383800	6405079	6405079	6405079	6405079	6404330	4769208	7972200	4752050	7096328	8639469	
3	69721080	18447878	18173601	23191313	13377369	112765850	30546610	18447878	18447878	13377339	18447878	18449078	13378539	21485620	12292124	20717454	26828045	
4	20317080	5718689	5572290	15479444	4163407	30453662	17690380	5718689	5718689	3003595	5718689	5719889	3004795	5539750	4648472	4418382	7959885	
5	6409080	1481855	1459553	6221733	1034294	9893583	6306060	1481855	1481855	1481855	1481855	1438696	1035348	5162040	1310168	2648049	2234436	
6	7867080	2405952	2294182	7160018	1618459	12428163	7383250	2405952	2405952	1523017	2405952	2229437	1505607	2989520	1358436	1727476	3208865	
7	420055680	75101001	72339868	301709021	61321336	477701563	367486370	75101001	75101001	61314914	75101001	75057879	61316114	510020	467650	389286	124323894	
8	null
9	null
10	52185960	9074669	8872061	20531474	8627430	62546510	29909490	9074669	9074669	9074669	9074669	9075868	8628629	2294370	1456510	1486563	15227542	
11	null


==> graph/NewPlotR/plot/computation100.txt <==
1	1533959880	220026429	178797134	192400639	141646650	2695001848	1126581500	178794876	178794876	178794876	178137809	178917134	141353440	1160532100	172521510	1015112957	211108740	
2	217735080	27985156	21560740	37263571	16822613	342832765	170568700	21580077	21580077	21580077	21535056	21143661	15930182	165022900	20830105	134830533	26398138	
3	767039880	95987192	77538358	76944576	56651403	1291938189	505568200	77539314	77539314	56651602	77336495	77658800	56666264	584070200	54780240	377690931	95572072	
4	223595880	25121337	19388967	176372163	14520121	311678537	202389500	19402648	19402648	10691692	19332065	19522648	10805991	137195100	12508230	108303335	24752189	
5	70607880	7758565	6280267	57207568	4406991	108396903	63276600	6299831	6299831	6299831	6274910	6062981	4033255	61061400	7079842	54265721	8120132	
6	86645880	8983344	6576871	73104056	4801825	120490979	78500600	6574379	6574379	4513556	6531529	6417397	4394108	51786600	4913002	45605028	8804342	
7	4620720480	367783510	292383946	1671388046	217108103	4926837086	4160420300	292705378	292705378	216876794	292660655	291825289	216647034	49487400	7101383	33269299	427987427	
8	null
9	null
10	574153560	51348000	42260268	61137565	40356677	828025919	431868900	42273331	42273331	42273331	42250602	42036017	39611085	191397200	22655532	125300793	58899271	
11	null


==> graph/NewPlotR/plot/computation1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/computationratio10.txt <==
1	0.00	0.70	0.71	0.56	0.77	-0.69	0.39	0.70	0.70	0.70	0.70	0.70	0.77	0.65	0.83	0.66	0.59	
2	0.00	0.68	0.68	0.62	0.76	-0.63	0.48	0.68	0.68	0.68	0.68	0.68	0.76	0.60	0.76	0.64	0.56	
3	0.00	0.74	0.74	0.67	0.81	-0.62	0.56	0.74	0.74	0.81	0.74	0.74	0.81	0.69	0.82	0.70	0.62	
4	0.00	0.72	0.73	0.24	0.80	-0.50	0.13	0.72	0.72	0.85	0.72	0.72	0.85	0.73	0.77	0.78	0.61	
5	0.00	0.77	0.77	0.03	0.84	-0.54	0.02	0.77	0.77	0.77	0.77	0.78	0.84	0.19	0.80	0.59	0.65	
6	0.00	0.69	0.71	0.09	0.79	-0.58	0.06	0.69	0.69	0.81	0.69	0.72	0.81	0.62	0.83	0.78	0.59	
7	0.00	0.82	0.83	0.28	0.85	-0.14	0.13	0.82	0.82	0.85	0.82	0.82	0.85	1.00	1.00	1.00	0.70	
8	null
9	null
10	0.00	0.83	0.83	0.61	0.83	-0.20	0.43	0.83	0.83	0.83	0.83	0.83	0.83	0.96	0.97	0.97	0.71	
11	null


==> graph/NewPlotR/plot/computationratio100.txt <==
1	0.00	0.86	0.88	0.87	0.91	-0.76	0.27	0.88	0.88	0.88	0.88	0.88	0.91	0.24	0.89	0.34	0.86	
2	0.00	0.87	0.90	0.83	0.92	-0.57	0.22	0.90	0.90	0.90	0.90	0.90	0.93	0.24	0.90	0.38	0.88	
3	0.00	0.87	0.90	0.90	0.93	-0.68	0.34	0.90	0.90	0.93	0.90	0.90	0.93	0.24	0.93	0.51	0.88	
4	0.00	0.89	0.91	0.21	0.94	-0.39	0.09	0.91	0.91	0.95	0.91	0.91	0.95	0.39	0.94	0.52	0.89	
5	0.00	0.89	0.91	0.19	0.94	-0.54	0.10	0.91	0.91	0.91	0.91	0.91	0.94	0.14	0.90	0.23	0.88	
6	0.00	0.90	0.92	0.16	0.94	-0.39	0.09	0.92	0.92	0.95	0.92	0.93	0.95	0.40	0.94	0.47	0.90	
7	0.00	0.92	0.94	0.64	0.95	-0.07	0.10	0.94	0.94	0.95	0.94	0.94	0.95	0.99	1.00	0.99	0.91	
8	null
9	null
10	0.00	0.91	0.93	0.89	0.93	-0.44	0.25	0.93	0.93	0.93	0.93	0.93	0.93	0.67	0.96	0.78	0.90	
11	null


==> graph/NewPlotR/plot/computationratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/covtDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotR/plot/dataAccess10.txt <==
1	27888000	13944000	13944000	27888000	13944000	173108879	22512805	13944000	13944000	13944000	13944000	13944000	13944000	9200486	9174387	4940542	41832000	
2	3956640	1978320	1978320	3956640	1978320	24120497	3016700	1978320	1978320	1978320	1978320	1978320	1978320	1493444	1299946	797112	5934960	
3	13944000	6972000	6972000	13944000	6972000	85430534	10026661	6972000	6972000	6972000	6972000	6972000	6972000	4007662	3968497	2148454	20916000	
4	4063200	2031600	2031600	4063200	2031600	23463266	3800638	2031600	2031600	2031600	2031600	2031600	2031600	1069902	1624956	553867	6094800	
5	1281600	640800	640800	1281600	640800	7492959	1271406	640800	640800	640800	640800	640800	640800	1023814	609069	516096	1890343	
6	1573200	786600	786600	1573200	786600	9210960	1524925	786600	786600	786600	786600	786600	786600	586218	472817	298844	2270934	
7	84010920	42005460	42005460	84010920	42005460	452720374	78754097	42005460	42005460	42005460	42005460	42005460	42005460	88368	299545	50894	125001694	
8	null
9	null
10	10436976	5218488	5218488	10436976	5218488	59125061	8209437	5218488	5218488	5218488	5218488	5218488	5218488	417810	957710	229329	15655464	
11	null


==> graph/NewPlotR/plot/dataAccess100.txt <==
1	55776000	27888000	13944000	27888000	13944000	1566849772	25209815	13944000	13944000	13944000	13944000	13944000	13944000	21915370	12884489	11603784	41832000	
2	7913280	3956640	1978320	3956640	1978320	218895955	3684007	1978320	1978320	1978320	1978320	1978320	1978320	3135974	1841694	1649041	5932714	
3	27888000	13944000	6972000	13944000	6972000	779912094	12027682	6972000	6972000	6972000	6972000	6972000	6972000	11053770	6197311	5839560	20916000	
4	8126400	4063200	2031600	4063200	2031600	214822601	4055495	2031600	2031600	2031600	2031600	2031600	2031600	2674296	1878996	1370826	6094800	
5	2563200	1281600	640800	1281600	640800	66630459	1273566	640800	640800	640800	640800	640800	640800	1205560	626033	609426	1708108	
6	3146400	1573200	786600	1573200	786600	83250590	1571606	786600	786600	786600	786600	786600	721050	1007434	557718	520077	1971495	
7	168021840	84010920	42005460	84010920	42005460	4402594919	83609663	42005460	42005460	42005460	42005460	42005460	42005460	872986	2152336	494866	118507003	
8	null
9	null
10	20873952	10436976	5218488	10436976	5218488	579832226	9537177	5218488	5218488	5218488	5218488	5218488	5218488	3548548	3353747	1912784	15655464	
11	null


==> graph/NewPlotR/plot/dataAccess1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/dimensionality.txt <==
1	1.00	1.72	1.97	1.71	1.93	0.40	1.01	1.96	1.72	1.96	1.94	1.67	1.77	1.88	1.91	1.99	1.60	
2	1.00	1.38	0.98	2.19	1.39	0.80	1.83	2.19	1.55	2.21	2.14	1.31	1.25	1.52	0.92	0.91	2.01	
3	1.00	2.00	1.93	1.51	2.35	0.50	0.88	2.06	2.02	2.18	2.28	1.59	1.89	1.97	2.11	2.50	1.87	
4	1.00	1.04	1.31	1.20	1.54	0.83	0.85	2.17	1.28	1.42	2.09	1.06	1.10	2.12	0.95	1.17	1.60	
5	1.00	1.67	1.75	0.99	1.13	0.84	0.84	2.32	1.62	1.65	2.09	1.40	1.55	0.83	2.31	1.29	1.78	
6	1.00	2.28	2.57	1.79	1.34	0.78	1.31	2.49	2.07	1.97	2.56	2.55	2.05	5.32	5.11	4.27	2.36	
7	1.00	2.46	2.92	1.31	2.59	0.50	0.78	2.70	2.57	2.55	2.72	2.54	2.32	434.61	224.49	444.56	2.71	
8	1.00	0.89	1.10	2.08	0.87	1.54	1.71	3.61	2.03	2.23	2.19	1.98	0.86	0.85	0.91	0.52	3.16	
9	1.00	1.98	2.59	1.77	2.41	0.72	1.15	2.70	2.34	2.60	2.50	1.90	2.07	1.49	2.46	1.26	2.51	
10	1.00	1.83	2.13	2.05	2.20	0.85	1.34	2.78	2.36	2.98	2.90	1.91	2.08	14.23	8.89	8.74	2.27	
11	1.00	0.98	0.97	1.38	1.05	0.44	1.30	1.13	1.12	1.09	1.12	1.07	1.07	0.92	0.98	0.90	0.90	


==> graph/NewPlotR/plot/memoryUsage10.txt <==
1	0.00	106.38	17.73	35.46	106.38	172.85	8.87	106.39	106.39	106.39	106.39	115.25	115.25	172.85	301.65	301.65	0.00	
2	0.00	15.09	2.52	5.03	15.09	2.72	1.26	15.09	15.09	15.09	15.09	16.35	16.35	2.72	20.76	20.76	0.00	
3	0.00	53.19	8.87	17.73	53.19	79.17	4.43	53.19	53.19	66.49	53.19	57.63	70.92	79.17	142.56	142.56	0.00	
4	0.00	15.50	2.58	5.17	15.50	1.85	1.29	15.50	15.50	19.38	15.50	16.79	20.67	1.85	19.59	19.59	0.00	
5	0.00	4.89	0.81	1.63	4.89	1.10	0.41	4.89	4.89	4.89	4.89	5.30	5.30	1.10	6.56	6.56	0.00	
6	0.00	6.00	1.00	2.00	6.00	1.93	0.50	6.00	6.00	7.50	6.00	6.50	8.00	1.93	8.77	8.77	0.00	
7	0.00	320.48	53.41	106.83	320.48	38.03	26.71	320.48	320.48	400.60	320.48	347.18	427.30	38.03	118.32	118.32	0.00	
8	null
9	null
10	0.00	39.81	6.64	13.27	39.81	7.54	3.32	39.81	39.81	39.81	39.81	43.13	43.13	7.54	53.10	53.10	0.00	
11	null


==> graph/NewPlotR/plot/memoryUsage100.txt <==
1	0.00	1010.69	17.73	341.32	904.31	172.85	8.87	106.42	106.42	106.42	106.42	913.25	115.37	172.85	304.66	304.66	0.08	
2	0.00	143.43	2.52	48.42	128.33	2.72	1.26	15.13	15.13	15.13	15.13	129.67	16.47	2.72	21.12	21.12	0.08	
3	0.00	505.37	8.87	170.66	452.17	79.17	4.43	53.23	53.23	66.53	53.23	456.68	71.04	79.17	157.86	157.86	0.08	
4	0.00	147.29	2.58	49.73	131.79	1.85	1.29	15.54	15.54	19.42	15.54	133.16	20.79	1.85	23.57	23.57	0.08	
5	0.00	46.48	0.82	15.69	41.60	1.10	0.41	4.93	4.93	4.93	4.93	42.08	5.41	1.10	6.60	6.60	0.08	
6	0.00	57.05	1.00	19.25	51.05	1.93	0.50	6.04	6.04	7.54	6.04	51.63	8.12	1.93	10.34	10.34	0.08	
7	0.00	3044.56	53.41	1028.19	2724.09	38.03	26.71	320.52	320.52	400.64	320.52	2750.87	427.42	38.03	470.14	470.12	0.08	
8	null
9	null
10	0.00	378.27	6.64	127.74	338.46	7.54	3.32	39.85	39.85	39.85	39.85	341.85	43.25	7.54	55.68	55.69	0.08	
11	null


==> graph/NewPlotR/plot/memoryUsage1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/refineratio10.txt <==
1	1.00	6.60	6.01	1.41	6.53	0.93	0.69	7.44	5.34	7.76	7.84	6.71	6.80	1.24	7.02	2.65	0.99	
2	1.00	3.01	1.85	2.89	2.09	1.81	1.75	5.88	3.51	4.99	3.99	1.87	2.10	0.86	2.50	1.13	1.22	
3	1.00	4.83	4.57	1.41	4.93	1.01	0.67	6.27	4.68	5.41	7.50	3.83	5.11	1.26	6.78	2.69	0.98	
4	1.00	2.57	1.40	2.92	2.08	1.73	1.55	5.36	2.07	1.57	4.19	1.96	1.56	0.86	1.70	0.94	0.99	
5	1.00	3.65	2.51	2.36	2.00	2.13	1.66	8.25	2.38	8.80	8.77	1.98	4.35	0.77	4.56	1.04	1.24	
6	1.00	2.97	2.36	2.53	2.44	1.90	1.37	6.43	2.42	2.06	5.98	2.52	1.96	0.80	2.62	0.97	0.88	
7	1.00	4.68	4.40	1.51	4.95	0.64	0.72	5.33	4.95	4.80	5.30	4.42	3.56	236.43	306.77	356.00	1.05	
8	null
9	null
10	1.00	2.46	2.68	2.12	3.21	1.36	1.06	4.13	2.82	4.82	4.93	1.89	2.21	6.73	9.59	9.39	0.98	
11	null


==> graph/NewPlotR/plot/refineratio100.txt <==
1	1.00	6.32	10.64	2.49	11.01	1.93	1.70	13.34	13.90	14.19	14.12	9.91	8.15	1.22	14.28	2.62	1.58	
2	1.00	3.51	8.41	4.76	8.05	3.72	3.30	7.60	8.87	8.88	9.20	5.14	5.91	1.29	10.59	2.16	1.98	
3	1.00	4.70	9.24	2.64	8.64	2.29	1.74	10.25	9.07	10.11	10.28	7.43	6.75	1.08	10.88	1.94	1.74	
4	1.00	3.22	6.41	3.93	6.03	3.60	3.07	6.87	6.96	7.16	7.25	4.44	4.64	1.64	8.38	2.58	1.94	
5	1.00	4.25	11.45	4.62	10.65	3.68	3.43	8.43	12.31	11.70	11.60	4.45	4.79	1.43	13.12	2.11	2.44	
6	1.00	3.95	12.07	3.82	11.91	3.63	2.93	11.99	12.02	10.55	12.01	3.41	5.46	2.34	11.90	3.05	2.76	
7	1.00	6.06	10.08	2.52	6.03	1.83	1.66	11.88	12.08	12.35	11.85	12.79	9.78	114.15	189.31	205.39	1.79	
8	null
9	null
10	1.00	3.49	9.12	3.34	8.48	2.53	2.34	8.31	8.45	8.66	8.64	6.36	7.31	2.53	12.60	4.26	1.96	
11	null


==> graph/NewPlotR/plot/refineratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/refinetime10.txt <==
1	1.69	0.26	0.28	1.20	0.26	1.82	2.44	0.23	0.32	0.22	0.22	0.25	0.25	1.36	0.24	0.64	1.71	
2	0.16	0.05	0.09	0.06	0.08	0.09	0.09	0.03	0.05	0.03	0.04	0.09	0.08	0.19	0.06	0.14	0.13	
3	0.65	0.13	0.14	0.46	0.13	0.64	0.97	0.10	0.14	0.12	0.09	0.17	0.13	0.52	0.10	0.24	0.67	
4	0.18	0.07	0.13	0.06	0.08	0.10	0.11	0.03	0.09	0.11	0.04	0.09	0.11	0.20	0.10	0.19	0.18	
5	0.11	0.03	0.04	0.05	0.05	0.05	0.07	0.01	0.05	0.01	0.01	0.05	0.03	0.14	0.02	0.10	0.09	
6	0.12	0.04	0.05	0.05	0.05	0.06	0.09	0.02	0.05	0.06	0.02	0.05	0.06	0.15	0.05	0.12	0.14	
7	3.16	0.68	0.72	2.09	0.64	4.92	4.38	0.59	0.64	0.66	0.60	0.71	0.89	0.01	0.01	0.01	3.01	
8	null
9	null
10	0.33	0.13	0.12	0.16	0.10	0.24	0.31	0.08	0.12	0.07	0.07	0.17	0.15	0.05	0.03	0.03	0.34	
11	null


==> graph/NewPlotR/plot/refinetime100.txt <==
1	4.15	0.66	0.39	1.67	0.38	2.14	2.45	0.31	0.30	0.29	0.29	0.42	0.51	3.41	0.29	1.58	2.63	
2	0.33	0.10	0.04	0.07	0.04	0.09	0.10	0.04	0.04	0.04	0.04	0.07	0.06	0.26	0.03	0.16	0.17	
3	1.58	0.34	0.17	0.60	0.18	0.69	0.91	0.15	0.17	0.16	0.15	0.21	0.23	1.46	0.15	0.81	0.91	
4	0.41	0.13	0.06	0.10	0.07	0.11	0.13	0.06	0.06	0.06	0.06	0.09	0.09	0.25	0.05	0.16	0.21	
5	0.21	0.05	0.02	0.05	0.02	0.06	0.06	0.02	0.02	0.02	0.02	0.05	0.04	0.15	0.02	0.10	0.09	
6	0.24	0.06	0.02	0.06	0.02	0.07	0.08	0.02	0.02	0.02	0.02	0.07	0.04	0.10	0.02	0.08	0.09	
7	8.96	1.48	0.89	3.56	1.49	4.89	5.40	0.75	0.74	0.73	0.76	0.70	0.92	0.08	0.05	0.04	5.01	
8	null
9	null
10	0.78	0.22	0.09	0.23	0.09	0.31	0.33	0.09	0.09	0.09	0.09	0.12	0.11	0.31	0.06	0.18	0.40	
11	null


==> graph/NewPlotR/plot/refinetime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/roadIncreasingK.txt <==
1	null
2	null
3	null


==> graph/NewPlotR/plot/roadIndexType100.txt <==
1	null
2	null
3	null


==> graph/NewPlotR/plot/runingtime10.txt <==
1	22.33	12.64	11.47	13.94	10.67	54.90	24.37	11.20	12.72	11.28	10.79	12.47	11.63	11.46	10.74	14.85	13.55	
2	2.37	1.87	2.50	1.25	1.75	3.24	1.62	1.17	1.66	1.35	1.34	2.17	1.91	1.35	3.23	2.09	1.27	
3	11.08	5.33	5.12	5.41	4.54	22.24	8.64	4.73	5.40	4.68	4.43	5.92	5.44	4.73	4.08	5.25	5.66	
4	2.42	1.80	2.55	1.96	1.72	3.02	2.73	1.13	1.86	2.28	1.33	2.04	2.70	1.42	3.56	2.83	1.43	
5	1.11	0.75	1.09	1.09	1.43	1.45	1.18	0.47	1.32	0.42	0.43	1.52	0.69	1.03	0.70	1.17	0.64	
6	1.23	1.01	1.06	1.19	0.95	1.96	1.30	0.64	0.99	1.48	0.71	1.02	1.75	0.98	1.37	1.62	0.88	
7	43.96	22.70	17.50	44.37	21.82	80.22	56.93	18.17	19.11	19.14	18.72	20.67	21.63	0.12	0.24	0.13	17.77	
8	null
9	null
10	5.51	2.74	2.15	3.02	2.22	5.72	4.40	1.96	2.47	1.83	1.84	3.19	3.12	0.39	0.76	0.52	2.58	
11	null


==> graph/NewPlotR/plot/runingtime100.txt <==
1	210.80	67.73	42.12	43.41	47.24	534.97	158.14	33.70	35.32	32.68	33.05	56.45	36.76	165.79	33.94	161.84	40.77	
2	18.20	7.98	4.68	5.24	5.95	22.23	13.28	3.14	2.99	2.75	2.62	5.32	2.86	13.11	2.72	11.42	3.07	
3	103.77	30.85	18.95	18.24	23.32	218.42	68.18	13.82	16.01	12.58	14.10	24.32	16.80	79.58	15.68	63.92	16.97	
4	19.46	7.85	4.96	20.17	6.28	20.38	16.77	3.34	3.51	3.01	3.24	6.52	3.87	11.53	3.33	11.56	3.05	
5	7.67	3.01	1.63	6.66	2.18	11.82	6.09	1.29	1.25	1.15	1.24	2.35	1.18	6.24	1.22	6.47	1.24	
6	9.73	3.26	1.74	8.77	2.17	15.22	7.77	1.24	1.32	1.23	1.31	2.31	1.45	5.31	1.28	6.49	1.29	
7	398.18	90.23	50.15	192.48	63.57	595.62	324.94	41.30	43.33	40.39	42.85	64.27	43.59	4.01	2.52	3.53	46.69	
8	null
9	null
10	45.22	12.91	7.51	9.88	10.57	57.97	32.81	5.95	5.95	5.36	5.32	10.85	6.71	15.00	3.55	10.75	6.66	
11	null


==> graph/NewPlotR/plot/runingtime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotR/plot/runingtimeratio10.txt <==
1	1.00	1.77	1.95	1.60	2.09	0.41	0.92	1.99	1.76	1.98	2.07	1.79	1.92	1.95	2.08	1.50	1.65	
2	1.00	1.26	0.95	1.90	1.36	0.73	1.46	2.03	1.43	1.76	1.77	1.09	1.24	1.75	0.73	1.13	1.87	
3	1.00	2.08	2.16	2.05	2.44	0.50	1.28	2.34	2.05	2.37	2.50	1.87	2.04	2.34	2.72	2.11	1.96	
4	1.00	1.35	0.95	1.24	1.41	0.80	0.89	2.14	1.30	1.06	1.82	1.19	0.90	1.70	0.68	0.86	1.70	
5	1.00	1.48	1.02	1.02	0.78	0.77	0.94	2.37	0.84	2.65	2.59	0.73	1.60	1.08	1.59	0.95	1.74	
6	1.00	1.23	1.16	1.03	1.30	0.63	0.95	1.92	1.25	0.83	1.73	1.21	0.70	1.26	0.90	0.76	1.40	
7	1.00	1.94	2.51	0.99	2.02	0.55	0.77	2.42	2.30	2.30	2.35	2.13	2.03	376.11	186.29	339.14	2.47	
8	null
9	null
10	1.00	2.01	2.57	1.82	2.48	0.96	1.25	2.81	2.23	3.01	2.99	1.73	1.76	14.01	7.28	10.60	2.14	
11	null


==> graph/NewPlotR/plot/runingtimeratio100.txt <==
1	1.00	3.11	5.00	4.86	4.46	0.39	1.33	6.26	5.97	6.45	6.38	3.73	5.73	1.27	6.21	1.30	5.17	
2	1.00	2.28	3.89	3.48	3.06	0.82	1.37	5.79	6.09	6.61	6.93	3.42	6.35	1.39	6.69	1.59	5.93	
3	1.00	3.36	5.47	5.69	4.45	0.48	1.52	7.51	6.48	8.25	7.36	4.27	6.18	1.30	6.62	1.62	6.12	
4	1.00	2.48	3.92	0.96	3.10	0.95	1.16	5.83	5.54	6.47	6.01	2.98	5.03	1.69	5.84	1.68	6.39	
5	1.00	2.55	4.71	1.15	3.52	0.65	1.26	5.95	6.15	6.64	6.20	3.26	6.48	1.23	6.31	1.18	6.20	
6	1.00	2.99	5.58	1.11	4.49	0.64	1.25	7.85	7.39	7.92	7.43	4.20	6.72	1.83	7.60	1.50	7.55	
7	1.00	4.41	7.94	2.07	6.26	0.67	1.23	9.64	9.19	9.86	9.29	6.19	9.14	99.37	157.96	112.82	8.53	
8	null
9	null
10	1.00	3.50	6.02	4.58	4.28	0.78	1.38	7.60	7.60	8.43	8.50	4.17	6.74	3.01	12.75	4.21	6.79	
11	null


==> graph/NewPlotR/plot/runingtimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/NYCIncreasingData100.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotS/plot/assigntime10.txt <==
1	20.77	12.34	11.68	11.91	11.37	55.64	20.02	10.86	12.33	10.62	10.80	12.58	12.02	11.43	11.41	10.74	11.78	
2	2.14	1.61	2.26	1.00	1.58	2.79	1.18	1.03	1.45	1.01	1.05	1.71	1.79	1.32	2.44	2.35	1.05	
3	10.23	5.34	4.67	5.77	4.35	20.43	9.04	4.53	5.32	5.14	4.25	5.90	5.90	4.36	5.06	5.31	4.95	
4	2.15	2.11	1.66	1.86	1.43	2.67	2.59	1.04	1.71	1.54	1.07	2.09	2.00	0.92	2.36	1.83	1.26	
5	0.89	0.56	0.53	0.94	0.81	1.10	1.09	0.40	0.58	0.57	0.45	0.65	0.60	0.99	0.40	0.67	0.47	
6	1.26	0.58	0.51	0.71	0.98	1.67	0.94	0.54	0.64	0.67	0.51	0.51	0.65	0.22	0.26	0.29	0.50	
7	43.97	16.99	14.73	32.19	18.41	73.32	43.13	15.60	15.71	16.59	15.60	16.55	17.43	0.09	0.17	0.08	13.43	
8	2.67	1.70	1.41	1.71	1.49	2.77	2.67	1.06	1.47	1.47	1.06	1.87	2.11	0.48	0.82	0.64	1.05	
9	22.89	11.84	8.92	12.88	9.67	31.95	18.73	8.65	9.97	9.00	9.34	12.28	11.30	14.20	9.41	17.86	8.46	
10	4.84	2.67	2.28	2.35	2.23	5.74	3.51	1.79	2.09	1.67	1.72	2.57	2.37	0.32	0.56	0.55	1.99	
11	19.04	13.32	12.28	10.36	12.25	60.41	11.89	11.70	14.01	12.25	12.52	14.68	14.33	20.67	16.33	17.70	11.32	


==> graph/NewPlotS/plot/assigntime100.txt <==
1	199.33	62.28	46.75	41.36	49.02	554.39	141.75	32.58	33.73	31.67	31.43	52.81	33.89	153.41	32.28	133.27	35.28	
2	17.85	7.56	4.19	5.41	5.72	22.34	13.60	3.88	3.10	2.79	2.85	5.78	3.33	14.69	2.81	11.83	2.83	
3	101.87	28.76	18.77	17.49	21.84	215.16	68.46	14.09	16.64	12.96	14.08	25.04	16.87	77.83	14.23	57.69	15.62	
4	18.15	7.08	3.46	18.58	4.53	18.09	16.25	2.54	2.81	2.61	2.62	5.64	2.81	10.00	1.78	7.38	2.80	
5	7.54	2.75	1.60	3.59	2.14	11.62	5.96	1.24	1.08	1.03	1.12	2.21	1.10	6.41	0.80	2.69	1.18	
6	7.76	3.07	2.25	3.03	2.65	15.70	5.86	1.51	2.15	1.75	1.09	3.36	2.33	6.90	2.59	5.94	1.37	
7	367.91	74.35	45.20	127.50	58.57	559.14	294.48	39.27	40.47	36.94	40.48	57.37	39.84	3.74	1.40	2.31	42.46	
8	25.28	7.51	4.20	5.20	5.65	24.68	20.90	3.05	3.51	2.77	3.07	6.51	3.41	10.27	2.46	8.41	3.42	
9	209.17	65.86	38.02	106.97	53.73	309.05	183.68	31.75	34.35	31.75	31.43	61.06	32.64	161.80	25.66	103.04	31.15	
10	46.43	13.22	7.42	10.32	11.09	59.71	26.32	5.93	6.07	5.30	5.38	11.36	6.38	14.31	2.91	9.41	6.24	
11	172.96	66.95	43.80	45.67	53.44	484.41	121.09	36.79	37.95	38.53	37.00	52.03	42.20	152.02	38.95	161.70	42.07	


==> graph/NewPlotS/plot/assigntime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/assigntimeratio10.txt <==
1	1.00	1.68	1.78	1.74	1.83	0.37	1.04	1.91	1.68	1.95	1.92	1.65	1.73	1.82	1.82	1.93	1.76	
2	1.00	1.33	0.95	2.15	1.35	0.77	1.81	2.07	1.48	2.11	2.04	1.25	1.19	1.62	0.88	0.91	2.03	
3	1.00	1.92	2.19	1.77	2.35	0.50	1.13	2.26	1.92	1.99	2.40	1.73	1.73	2.34	2.02	1.93	2.07	
4	1.00	1.02	1.29	1.16	1.51	0.80	0.83	2.08	1.25	1.40	2.00	1.03	1.08	2.33	0.91	1.17	1.71	
5	1.00	1.59	1.68	0.95	1.10	0.81	0.82	2.20	1.54	1.57	1.97	1.36	1.48	0.90	2.20	1.34	1.88	
6	1.00	2.19	2.47	1.78	1.29	0.76	1.34	2.35	1.98	1.89	2.46	2.47	1.96	5.70	4.91	4.40	2.54	
7	1.00	2.59	2.98	1.37	2.39	0.60	1.02	2.82	2.80	2.65	2.82	2.66	2.52	472.69	261.95	519.12	3.27	
8	1.00	1.57	1.89	1.56	1.80	0.97	1.00	2.53	1.82	1.82	2.53	1.43	1.27	5.54	3.25	4.18	2.54	
9	1.00	1.93	2.57	1.78	2.37	0.72	1.22	2.65	2.30	2.54	2.45	1.86	2.03	1.61	2.43	1.28	2.70	
10	1.00	1.81	2.12	2.06	2.17	0.84	1.38	2.71	2.32	2.90	2.82	1.88	2.04	15.30	8.71	8.84	2.43	
11	1.00	1.43	1.55	1.84	1.55	0.32	1.60	1.63	1.36	1.55	1.52	1.30	1.33	0.92	1.17	1.08	1.68	


==> graph/NewPlotS/plot/assigntimeratio100.txt <==
1	1.00	3.20	4.26	4.82	4.07	0.36	1.41	6.12	5.91	6.29	6.34	3.77	5.88	1.30	6.17	1.50	5.65	
2	1.00	2.36	4.26	3.30	3.12	0.80	1.31	4.61	5.77	6.41	6.27	3.09	5.36	1.22	6.35	1.51	6.32	
3	1.00	3.54	5.43	5.83	4.66	0.47	1.49	7.23	6.12	7.86	7.24	4.07	6.04	1.31	7.16	1.77	6.52	
4	1.00	2.56	5.25	0.98	4.00	1.00	1.12	7.13	6.47	6.96	6.92	3.22	6.47	1.81	10.20	2.46	6.49	
5	1.00	2.74	4.72	2.10	3.53	0.65	1.27	6.07	7.01	7.34	6.75	3.42	6.88	1.18	9.46	2.81	6.38	
6	1.00	2.52	3.44	2.56	2.92	0.49	1.32	5.13	3.61	4.43	7.10	2.31	3.33	1.13	2.99	1.31	5.68	
7	1.00	4.95	8.14	2.89	6.28	0.66	1.25	9.37	9.09	9.96	9.09	6.41	9.23	98.25	263.19	159.36	8.67	
8	1.00	3.37	6.02	4.86	4.48	1.02	1.21	8.28	7.20	9.13	8.24	3.88	7.41	2.46	10.27	3.01	7.38	
9	1.00	3.18	5.50	1.96	3.89	0.68	1.14	6.59	6.09	6.59	6.65	3.43	6.41	1.29	8.15	2.03	6.71	
10	1.00	3.51	6.26	4.50	4.19	0.78	1.76	7.83	7.65	8.76	8.62	4.09	7.28	3.24	15.94	4.93	7.44	
11	1.00	2.58	3.95	3.79	3.24	0.36	1.43	4.70	4.56	4.49	4.67	3.32	4.10	1.14	4.44	1.07	4.11	


==> graph/NewPlotS/plot/assigntimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/bigcrossDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotS/plot/boundCompares10.txt <==
1	0	171015162	166697890	29706816	171015162	0	13944000	171015162	171015162	171015162	171015162	171015162	171015162	0	124015378	120315751	182781176	
2	0	20297322	18185502	4740130	20297322	0	1978320	20297322	20297322	20297322	20297322	20283386	20283386	0	14498719	17529555	19346560	
3	0	70292410	67505466	15474827	70292410	0	6972000	70292410	70292410	64848580	70292410	70292410	64848580	0	51285149	60709983	75227605	
4	0	17420354	17343010	3258728	17420354	0	2031600	17420354	17420354	15090942	17420354	17420354	15090942	0	11454633	11242837	16612673	
5	0	3846380	3846044	658779	3846380	0	640800	3846380	3846380	3846380	3846380	3846354	3846354	0	2875394	5930970	3768289	
6	0	2923790	2919190	1757470	2923790	0	786600	2923790	2923790	2843649	2923790	2907662	2820737	0	925584	1343786	1954036	
7	0	154205338	154194664	85489605	154205338	0	42005460	154205338	154205338	146490195	154205338	154205338	146490195	0	1394298	973140	99240741	
8	0	18550878	18085752	6446158	18550878	0	2940684	18550878	18550878	16505714	18550878	18504536	16478152	0	7528884	8433390	15091331	
9	0	175942188	175479656	52647784	175942188	0	24000000	175942188	175942188	175942188	175942188	175923088	175923088	0	106552795	271165193	180018854	
10	0	20323370	19785664	13247300	20323370	0	5218488	20323370	20323370	20323370	20323370	20323370	20323370	0	4005008	4324839	13731131	
11	0	169613732	168939326	28515919	169613732	0	12000000	169613732	169613732	158529084	169613732	165610132	155563642	0	159682524	176425139	166653340	


==> graph/NewPlotS/plot/boundCompares100.txt <==
1	0	1491732852	1489386214	311823779	1491732852	0	13944000	639551388	639551388	639551388	626045194	1491732852	626045111	0	588705225	2049482850	2116804944	
2	0	194072268	173725830	41977310	173774946	0	1978320	76065373	76065373	76065373	75038648	172652548	62891165	0	73145672	309941278	233456956	
3	0	738269544	667906180	161165326	667977134	0	6972000	281771628	281771628	261568024	274019773	667977126	254215866	0	242341270	863087364	936244863	
4	0	144570924	127123496	4416194	127150570	0	2031600	64550715	64550715	58643638	66256631	127150186	47725389	0	52581263	182220315	160904892	
5	0	52635244	48787076	9645726	48788864	0	640800	17801346	17801346	17801346	17975895	48349596	14441222	0	13347337	43522138	66666376	
6	0	60334900	60333552	14449487	60334900	0	786600	21411574	21411574	19556424	21572954	59498978	15414555	0	17627149	86914646	84319381	
7	0	1256632530	1109310668	864974530	1109480580	0	42005460	622424730	622424730	559447437	623194659	1122216164	551188146	0	18161511	55834122	514837939	
8	0	189933786	171308008	67001135	171382908	0	2940684	76133264	76133264	66893534	76280785	171014530	65355092	0	46083196	224866677	200281168	
9	0	2265576634	2089629546	362276874	2089634446	0	24000000	872980972	872980972	872980972	877883475	2088824430	852916906	0	785888644	2706083692	2905834068	
10	0	341131194	320804944	120380187	320807824	0	5218488	122687826	122687826	122687826	121546977	320376736	113836129	0	68414066	228221634	411100110	
11	0	1607819914	1437912248	253711508	1438206182	0	12000000	634589168	634589168	608834070	637369287	1416476594	567473362	0	644946146	2108245320	1857857007	


==> graph/NewPlotS/plot/boundCompares1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/boundUpdates10.txt <==
1	0	124238560	27888000	78901740	124238560	0	15106120	124238560	124238560	124238560	124238560	124238560	124238560	0	92013554	68458899	240	
2	0	14323860	3956640	9061834	14323860	0	2143300	14323860	14323860	14323860	14323860	14323860	14323860	0	9906879	9299121	240	
3	0	53928150	13944000	36533997	53928150	0	7553120	53928150	53928150	53928170	53928150	53928150	53928170	0	38874811	29169859	240	
4	0	13086100	4063200	16908122	13086100	0	2201020	13086100	13086100	13085790	13086100	13086100	13085790	0	8409692	5591691	240	
5	0	3376330	1281600	7016909	3376330	0	694320	3376330	3376330	3376330	3376330	3376330	3376330	0	2667042	4454482	240	
6	0	2810130	1573200	4316832	2810130	0	852270	2810130	2810130	2862020	2810130	2810130	2865150	0	351805	260370	240	
7	0	146980260	84010920	266864516	146980260	0	45506035	146980260	146980260	146985680	146980260	146980260	146985680	0	495213	138966	240	
8	0	14431018	5881368	16376556	14431018	0	3185861	14431018	14431018	14409118	14431018	14431548	14409578	0	5894485	4185496	240	
9	0	146256920	48000000	135859055	146256920	0	26000120	146256920	146256920	146256920	146256920	146256920	146256920	0	93099362	128626873	240	
10	0	18973766	10436976	20471373	18973766	0	5653482	18973766	18973766	18973766	18973766	18973766	18973766	0	4114959	2545717	240	
11	0	116643600	24000000	54827353	116643600	0	13000120	116643600	116643600	116629710	116643600	116643520	116629650	0	110723694	116262767	240	


==> graph/NewPlotS/plot/boundUpdates100.txt <==
1	0	1195958100	27888000	199079903	1195958100	0	15107200	144695010	144695010	144695010	144708860	1195958100	144708860	0	137106206	152018597	2400	
2	0	150527400	3956640	39118946	136203540	0	2144380	17181330	17181330	17181330	17186110	136430740	17527590	0	16749091	22029561	2400	
3	0	590780750	13944000	78483778	536852600	0	7554200	66234840	66234840	66236130	66252600	536852600	66254110	0	63100734	75574761	2400	
4	0	113511700	4063200	195846628	100425600	0	2202100	13699440	13699440	13699370	13740680	100425600	13878320	0	12218449	15822856	2400	
5	0	43363530	1281600	28968768	39987200	0	695400	5152160	5152160	5152160	5152990	40000600	5205450	0	5044740	7935997	2400	
6	0	50369900	1573200	25153259	50369900	0	853350	6452870	6452870	6463900	6455670	50169200	6519040	0	5472264	7961081	2400	
7	0	817693300	84010920	981279093	677388020	0	45507115	143310390	143310390	143320720	143650250	691538620	148678120	0	8908833	5934574	2400	
8	0	143519186	5881368	38453958	129088168	0	3186941	18302218	18302218	18324068	18303338	129078568	18335008	0	13327798	18193134	2400	
9	0	1835675820	48000000	1068804028	1689418900	0	26001200	212141890	212141890	212141890	212634390	1689411500	212697390	0	208574422	283100288	2400	
10	0	275833942	10436976	67096793	256860176	0	5654562	35079296	35079296	35079296	35085306	257370076	35180636	0	24186205	22951516	2400	
11	0	1174896000	24000000	231734860	1058252400	0	13001200	127363490	127363490	127363430	127373800	1058261300	127470760	0	126036734	149081471	2400	


==> graph/NewPlotS/plot/boundUpdates1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/computation10.txt <==
1	139441080	44305381	43590080	63795740	34336391	245068066	86735330	44305381	44305381	44305381	44305381	44306581	34337591	52942890	30430474	36517856	60419126	
2	19784280	5955291	5608476	6918654	4459877	30693797	8862660	5955291	5955291	5955291	5955291	5949523	4459748	7250830	3943602	5566235	8199254	
3	69721080	18641210	18210093	28980997	13197358	113449383	40798750	18641210	18641210	13197335	18641210	18642410	13198535	22571190	13103877	20285152	27111939	
4	20317080	5215607	5195260	14707222	3876392	28810965	16925390	5215607	5215607	2886550	5215607	5216807	2887750	4314030	3133924	3689231	7582266	
5	6409080	1197305	1197197	6322709	950026	8123634	6358000	1197305	1197305	1197305	1197305	1198492	951217	3709000	757252	1480896	2003337	
6	7867080	1237810	1236560	3464682	1099533	8351002	4163390	1237810	1237810	1099278	1237810	1230946	1097373	869060	254435	343702	2042284	
7	420055680	66621809	66618602	221358601	58900676	435062606	262400420	66621809	66621809	58899369	66621809	66623009	58900569	464380	352255	288515	119032039	
8	29407920	6472036	6409118	13190815	5189254	36007543	16909580	6472036	6472036	4449905	6472036	6449800	4448818	3249780	2278241	2774755	9895262	
9	240001080	50843714	50723798	109859055	45412189	329143901	137561960	50843714	50843714	50843714	50843714	50835364	45405718	98997870	28697987	91069586	79969389	
10	52185960	8503614	8442981	14818011	8155762	58164113	23390830	8503614	8503614	8503614	8503614	8504814	8156962	2016550	1134280	1293723	14878887	
11	120001080	44486146	44429833	41827353	38105895	214339760	52087860	44486146	44486146	33416719	44486146	42485586	32454291	90585750	40160661	48199188	53201307	


==> graph/NewPlotS/plot/computation100.txt <==
1	1394518800	168922176	168889207	183973903	134767613	2699660371	1000515600	168922176	168922176	168922176	167749077	169042176	134104542	1167662600	153164553	905122442	206267592	
2	217735080	27827274	21867175	36975766	17251340	343811339	167549800	21871983	21871983	21871983	21746725	21317184	16272834	169763300	20564023	139045866	26373761	
3	767039880	94780277	76138190	70930778	55933423	1283135089	505804100	76139030	76139030	55934353	75314870	76259063	55626737	581917900	49190058	334289475	93497028	
4	223595880	21744292	16522348	193645728	13345922	302561779	202978600	16528685	16528685	10622111	16393087	16648493	10709816	122345800	11296315	76488245	23194162	
5	70607880	6678137	5480238	28274568	4039827	102680083	60832800	5480832	5480832	5480832	5474753	5374498	3867477	61969500	3350663	17808957	7631398	
6	78778800	6281200	6281176	24301109	4687150	129125197	62464800	6281200	6281200	4403877	6267480	6083589	4363972	61776100	4927886	38850713	8971744	
7	4620720480	345605875	279171214	935773178	216320523	4697325856	4082591700	279169246	279169246	216167914	279183222	278585762	216012289	46178400	3685499	19225525	418854464	
8	323595120	32149232	25661796	35268217	19636338	423001279	266106700	25690905	25690905	16375578	25684908	25617807	16444013	139055000	9681349	78431664	33293639	
9	2640119880	287070287	236226523	1042804028	199183174	4035909854	2334329600	236226573	236226573	236226573	233963726	235945265	196314643	2190833200	189628722	1151175537	316501252	
10	574153560	48423970	39920316	61443431	37336988	803482237	333123100	39920356	39920356	39920356	39891855	39569862	36462101	176703800	17650467	101924821	58394065	
11	1320119880	252581837	208089724	218734860	192595817	2273131671	952343300	207915249	207915249	182156628	207296871	197346447	173205978	1147397700	214303954	1002426449	240906206	


==> graph/NewPlotS/plot/computation1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/computationratio10.txt <==
1	0.00	0.68	0.69	0.54	0.75	-0.76	0.38	0.68	0.68	0.68	0.68	0.68	0.75	0.62	0.78	0.74	0.57	
2	0.00	0.70	0.72	0.65	0.77	-0.55	0.55	0.70	0.70	0.70	0.70	0.70	0.77	0.63	0.80	0.72	0.59	
3	0.00	0.73	0.74	0.58	0.81	-0.63	0.41	0.73	0.73	0.81	0.73	0.73	0.81	0.68	0.81	0.71	0.61	
4	0.00	0.74	0.74	0.28	0.81	-0.42	0.17	0.74	0.74	0.86	0.74	0.74	0.86	0.79	0.85	0.82	0.63	
5	0.00	0.81	0.81	0.01	0.85	-0.27	0.01	0.81	0.81	0.81	0.81	0.81	0.85	0.42	0.88	0.77	0.69	
6	0.00	0.84	0.84	0.56	0.86	-0.06	0.47	0.84	0.84	0.86	0.84	0.84	0.86	0.89	0.97	0.96	0.74	
7	0.00	0.84	0.84	0.47	0.86	-0.04	0.38	0.84	0.84	0.86	0.84	0.84	0.86	1.00	1.00	1.00	0.72	
8	0.00	0.78	0.78	0.55	0.82	-0.22	0.42	0.78	0.78	0.85	0.78	0.78	0.85	0.89	0.92	0.91	0.66	
9	0.00	0.79	0.79	0.54	0.81	-0.37	0.43	0.79	0.79	0.79	0.79	0.79	0.81	0.59	0.88	0.62	0.67	
10	0.00	0.84	0.84	0.72	0.84	-0.11	0.55	0.84	0.84	0.84	0.84	0.84	0.84	0.96	0.98	0.98	0.71	
11	0.00	0.63	0.63	0.65	0.68	-0.79	0.57	0.63	0.63	0.72	0.63	0.65	0.73	0.25	0.67	0.60	0.56	


==> graph/NewPlotS/plot/computationratio100.txt <==
1	0.00	0.88	0.88	0.87	0.90	-0.94	0.28	0.88	0.88	0.88	0.88	0.88	0.90	0.16	0.89	0.35	0.85	
2	0.00	0.87	0.90	0.83	0.92	-0.58	0.23	0.90	0.90	0.90	0.90	0.90	0.93	0.22	0.91	0.36	0.88	
3	0.00	0.88	0.90	0.91	0.93	-0.67	0.34	0.90	0.90	0.93	0.90	0.90	0.93	0.24	0.94	0.56	0.88	
4	0.00	0.90	0.93	0.13	0.94	-0.35	0.09	0.93	0.93	0.95	0.93	0.93	0.95	0.45	0.95	0.66	0.90	
5	0.00	0.91	0.92	0.60	0.94	-0.45	0.14	0.92	0.92	0.92	0.92	0.92	0.95	0.12	0.95	0.75	0.89	
6	0.00	0.92	0.92	0.69	0.94	-0.64	0.21	0.92	0.92	0.94	0.92	0.92	0.94	0.22	0.94	0.51	0.89	
7	0.00	0.93	0.94	0.80	0.95	-0.02	0.12	0.94	0.94	0.95	0.94	0.94	0.95	0.99	1.00	1.00	0.91	
8	0.00	0.90	0.92	0.89	0.94	-0.31	0.18	0.92	0.92	0.95	0.92	0.92	0.95	0.57	0.97	0.76	0.90	
9	0.00	0.89	0.91	0.61	0.92	-0.53	0.12	0.91	0.91	0.91	0.91	0.91	0.93	0.17	0.93	0.56	0.88	
10	0.00	0.92	0.93	0.89	0.93	-0.40	0.42	0.93	0.93	0.93	0.93	0.93	0.94	0.69	0.97	0.82	0.90	
11	0.00	0.81	0.84	0.83	0.85	-0.72	0.28	0.84	0.84	0.86	0.84	0.85	0.87	0.13	0.84	0.24	0.82	


==> graph/NewPlotS/plot/computationratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/covtDimension10.txt <==
1	null
2	null
3	null
4	null
5	null


==> graph/NewPlotS/plot/dataAccess10.txt <==
1	27888000	13944000	13944000	27888000	13944000	174595423	22617533	13944000	13944000	13944000	13944000	13944000	13944000	9870180	9287590	5294181	41832000	
2	3956640	1978320	1978320	3956640	1978320	23786606	2864586	1978320	1978320	1978320	1978320	1978320	1978320	1362714	1063235	724975	5934960	
3	13944000	6972000	6972000	13944000	6972000	85588296	11051875	6972000	6972000	6972000	6972000	6972000	6972000	4210428	4441685	2257011	20916000	
4	4063200	2031600	2031600	4063200	2031600	23162577	3724139	2031600	2031600	2031600	2031600	2031600	2031600	827264	1039255	431295	6094800	
5	1281600	640800	640800	1281600	640800	7129323	1276600	640800	640800	640800	640800	640800	640800	733552	422000	370792	1922400	
6	1573200	786600	786600	1573200	786600	8451757	1202939	786600	786600	786600	786600	786600	786600	164118	167066	86798	2166482	
7	84010920	42005460	42005460	84010920	42005460	445062176	68245502	42005460	42005460	42005460	42005460	42005460	42005460	79740	227772	46330	125738926	
8	5881368	2940684	2940684	5881368	2940684	32541883	4631642	2940684	2940684	2940684	2940684	2940684	2940684	605626	940888	324870	8822052	
9	48000000	24000000	24000000	48000000	24000000	271790345	37756196	24000000	24000000	24000000	24000000	24000000	24000000	19650262	14228479	9899679	72000000	
10	10436976	5218488	5218488	10436976	5218488	58290050	7557571	5218488	5218488	5218488	5218488	5218488	5218488	367116	757282	201547	15655464	
11	24000000	12000000	12000000	24000000	12000000	144586127	17208786	12000000	12000000	12000000	12000000	12000000	12000000	17745312	10159068	9058467	30394251	


==> graph/NewPlotS/plot/dataAccess100.txt <==
1	27888000	13944000	13944000	27888000	13944000	1567359700	23949156	13944000	13944000	13944000	13944000	13944000	13944000	22035574	12621682	11702567	41832000	
2	7913280	3956640	1978320	3956640	1978320	218003825	3653818	1978320	1978320	1978320	1978320	1978320	1978320	3236654	1820086	1696445	5930994	
3	27888000	13944000	6972000	13944000	6972000	780124231	12030041	6972000	6972000	6972000	6972000	6972000	6972000	11004144	6299402	5817995	20916000	
4	8126400	4063200	2031600	4063200	2031600	214699399	4061386	2031600	2031600	2031600	2031600	2031600	2031600	2377946	1623285	1222270	6094583	
5	2563200	1281600	640800	1281600	640800	66321712	1249128	640800	640800	640800	640800	640800	640800	1225060	613874	618507	1771338	
6	1573200	786600	786600	1573200	786600	83383381	1411248	786600	786600	786600	786600	786600	786600	1202780	630689	613475	2203223	
7	168021840	84010920	42005460	84010920	42005460	4400727880	82831377	42005460	42005460	42005460	42005460	42005460	42005460	799704	1540776	459766	111618224	
8	11762736	5881368	2940684	5881368	2940684	313308871	5601751	2940684	2940684	2940684	2940684	2940684	2940684	2677266	1784704	1400756	8774330	
9	96000000	48000000	24000000	48000000	24000000	2476523258	47343296	24000000	24000000	24000000	24000000	24000000	24000000	43527570	22926495	21885854	71982386	
10	20873952	10436976	5218488	10436976	5218488	579661354	8549719	5218488	5218488	5218488	5218488	5218488	5218488	3262722	2916197	1765850	15654597	
11	48000000	24000000	12000000	24000000	12000000	1272965868	21523433	12000000	12000000	12000000	12000000	12000000	12000000	22465012	11439395	11473095	34592380	


==> graph/NewPlotS/plot/dataAccess1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/dimensionality.txt <==
1	1	22.24	33.78	1.52	79.79	1.52	1.8	95.27	103.01	103.06	103.44	49.76	73.27	587.56	860.38	852.87	1.87
2	1	15.19	79.23	1.22	59.54	0.58	1.54	82.3	84.29	80.49	86.66	50.2	63.96	695.8	789.43	793.35	1.44
3	1	5.35	7.89	1.11	8.15	0.81	1.18	8.03	7.72	10.54	6.8	4.16	9.03	8.54	15.99	7.22	2.52
4	1	2.16	2.83	4.24	3.09	0.45	1.41	3.63	3.64	4.25	3.23	2.48	3.5	1.24	4.01	1.21	3.32
5	1	1.22	1.47	4.67	1.43	0.42	1.44	1.59	1.45	1.58	1.43	1.3	1.39	1	1.48	0.98	1.59
6	1	1.07	1.21	4.14	1.21	0.41	1.4	1.24	1.21	1.22	1.16	1.13	1.28	0.92	1.2	0.87	1.23
7	1	1.05	1.21	4	1.2	0.41	1.33	1.16	1.13	1.2	1.21	1.23	1.25	1.08	1.24	1	1.3
8	1	0.89	1.1	2.08	0.87	1.54	1.71	3.61	2.03	2.23	2.19	1.98	0.86	0.85	0.91	0.52	3.16
9	1	1.98	2.59	1.77	2.41	0.72	1.15	2.7	2.34	2.6	2.5	1.9	2.07	1.49	2.46	1.26	2.51
10	1	1.83	2.13	2.05	2.2	0.85	1.34	2.78	2.36	2.98	2.9	1.91	2.08	14.23	8.89	8.74	2.27
11	1	0.98	0.97	1.38	1.05	0.44	1.3	1.13	1.12	1.09	1.12	1.07	1.07	0.92	0.98	0.9	0.9

==> graph/NewPlotS/plot/distributionK.txt <==
1	1.00	0.63	0.68	1.41	0.57	1.31	1.50	0.58	0.56	0.75	0.60	0.60	0.63	2.26	1.00	0.60	2.61
2	1.00	1.54	2.13	6.23	6.08	1.54	2.30	11.44	11.14	11.03	11.12	4.46	7.56	1.48	3.12	0.84	7.83
3	1.00	3.05	4.95	3.62	3.41	1.35	1.45	7.73	7.07	7.26	7.17	3.00	4.38	1.04	7.37	1.09	9.92
4	1.00	3.06	3.85	2.33	3.05	1.24	1.47	6.39	6.13	6.14	5.88	2.26	3.02	0.87	5.02	0.72	7.71
5	1.00	3.32	4.23	2.30	3.44	1.50	1.90	6.24	5.94	5.95	5.43	2.23	3.22	1.29	6.59	1.26	9.98
6	1	1.07	1.21	4.14	1.21	0.41	1.4	1.24	1.21	1.22	1.16	1.13	1.28	0.92	1.2	0.87	1.23
7	1	1.05	1.21	4	1.2	0.41	1.33	1.16	1.13	1.2	1.21	1.23	1.25	1.08	1.24	1	1.3
8	1	0.89	1.1	2.08	0.87	1.54	1.71	3.61	2.03	2.23	2.19	1.98	0.86	0.85	0.91	0.52	3.16
9	1	1.98	2.59	1.77	2.41	0.72	1.15	2.7	2.34	2.6	2.5	1.9	2.07	1.49	2.46	1.26	2.51
10	1	1.83	2.13	2.05	2.2	0.85	1.34	2.78	2.36	2.98	2.9	1.91	2.08	14.23	8.89	8.74	2.27
11	1	0.98	0.97	1.38	1.05	0.44	1.3	1.13	1.12	1.09	1.12	1.07	1.07	0.92	0.98	0.9	0.9

==> graph/NewPlotS/plot/distributionK50.txt <==
1	1.00	0.86	0.96	1.29	0.89	0.65	1.29	0.92	0.92	0.82	0.90	0.88	0.78	0.92	0.97	0.77	1.08
2	1.00	0.81	0.88	1.09	0.80	0.57	1.08	0.95	0.93	0.86	0.91	0.82	0.79	0.91	0.86	0.75	1.00
3	1.00	0.75	0.82	1.07	0.74	0.57	1.13	0.87	0.87	0.79	0.85	1.05	0.89	0.91	0.85	0.77	0.99
4	1.00	0.77	0.85	1.18	0.75	0.59	1.20	0.89	0.88	0.80	0.86	1.18	1.16	1.10	1.32	0.94	1.22
5	1.00	0.76	0.82	1.13	0.75	0.61	1.31	0.88	0.82	0.74	0.81	1.13	1.06	1.00	1.26	0.89	1.17
6	1	1.07	1.21	4.14	1.21	0.41	1.4	1.24	1.21	1.22	1.16	1.13	1.28	0.92	1.2	0.87	1.23
7	1	1.05	1.21	4	1.2	0.41	1.33	1.16	1.13	1.2	1.21	1.23	1.25	1.08	1.24	1	1.3
8	1	0.89	1.1	2.08	0.87	1.54	1.71	3.61	2.03	2.23	2.19	1.98	0.86	0.85	0.91	0.52	3.16
9	1	1.98	2.59	1.77	2.41	0.72	1.15	2.7	2.34	2.6	2.5	1.9	2.07	1.49	2.46	1.26	2.51
10	1	1.83	2.13	2.05	2.2	0.85	1.34	2.78	2.36	2.98	2.9	1.91	2.08	14.23	8.89	8.74	2.27
11	1	0.98	0.97	1.38	1.05	0.44	1.3	1.13	1.12	1.09	1.12	1.07	1.07	0.92	0.98	0.9	0.9

==> graph/NewPlotS/plot/distributionMean.txt <==
1	1.00	0.64	0.92	2.23	0.88	1.24	1.82	2.88	0.89	0.97	0.90	0.85	0.75	1.51	1.15	0.70	2.41
2	1.00	1.22	1.43	3.44	1.10	1.32	3.19	1.24	1.29	1.22	1.53	4.04	3.55	4.19	1.65	0.94	4.27
3	1.00	0.63	0.68	1.41	0.57	1.31	1.50	0.58	0.56	0.75	0.60	0.60	0.63	2.26	1.00	0.60	2.61
4	1.00	1.58	2.14	2.57	1.79	1.47	2.28	1.82	1.58	2.39	2.33	1.96	2.03	2.11	2.85	1.55	3.36
5	1.00	1.61	1.87	1.74	1.59	1.16	1.79	1.78	1.54	1.87	1.72	1.78	1.73	1.88	3.04	1.56	2.69
6	1	1.07	1.21	4.14	1.21	0.41	1.4	1.24	1.21	1.22	1.16	1.13	1.28	0.92	1.2	0.87	1.23
7	1	1.05	1.21	4	1.2	0.41	1.33	1.16	1.13	1.2	1.21	1.23	1.25	1.08	1.24	1	1.3
8	1	0.89	1.1	2.08	0.87	1.54	1.71	3.61	2.03	2.23	2.19	1.98	0.86	0.85	0.91	0.52	3.16
9	1	1.98	2.59	1.77	2.41	0.72	1.15	2.7	2.34	2.6	2.5	1.9	2.07	1.49	2.46	1.26	2.51
10	1	1.83	2.13	2.05	2.2	0.85	1.34	2.78	2.36	2.98	2.9	1.91	2.08	14.23	8.89	8.74	2.27
11	1	0.98	0.97	1.38	1.05	0.44	1.3	1.13	1.12	1.09	1.12	1.07	1.07	0.92	0.98	0.9	0.9

==> graph/NewPlotS/plot/distributionVar.txt <==
1	1.00	0.76	0.88	2.25	0.84	1.27	1.35	2.55	0.80	0.90	0.95	0.78	0.75	1.68	1.21	0.74	2.31
2	1.00	1.24	1.47	3.79	1.20	1.07	3.22	1.11	1.09	1.14	2.94	3.83	2.70	3.55	1.60	0.89	5.03
3	1.00	0.55	1.01	2.44	2.90	0.82	1.63	2.49	2.36	1.55	1.94	1.87	1.71	1.95	0.64	0.59	2.57
4	1.00	0.63	0.68	1.41	0.57	1.31	1.50	0.58	0.56	0.75	0.60	0.60	0.63	2.26	1.00	0.60	2.61
5	1.00	1.18	2.31	2.27	1.91	1.06	2.40	2.28	2.21	2.47	2.40	2.15	1.77	1.90	0.67	0.37	2.17
6	1	1.07	1.21	4.14	1.21	0.41	1.4	1.24	1.21	1.22	1.16	1.13	1.28	0.92	1.2	0.87	1.23
7	1	1.05	1.21	4	1.2	0.41	1.33	1.16	1.13	1.2	1.21	1.23	1.25	1.08	1.24	1	1.3
8	1	0.89	1.1	2.08	0.87	1.54	1.71	3.61	2.03	2.23	2.19	1.98	0.86	0.85	0.91	0.52	3.16
9	1	1.98	2.59	1.77	2.41	0.72	1.15	2.7	2.34	2.6	2.5	1.9	2.07	1.49	2.46	1.26	2.51
10	1	1.83	2.13	2.05	2.2	0.85	1.34	2.78	2.36	2.98	2.9	1.91	2.08	14.23	8.89	8.74	2.27
11	1	0.98	0.97	1.38	1.05	0.44	1.3	1.13	1.12	1.09	1.12	1.07	1.07	0.92	0.98	0.9	0.9

==> graph/NewPlotS/plot/distributionVar50.txt <==
1	1.00	0.86	0.88	1.19	0.78	0.64	1.14	0.80	0.83	0.81	0.93	0.87	0.68	0.72	0.89	0.76	0.72
2	1.00	0.79	0.80	0.99	0.78	0.49	1.15	0.70	0.70	0.69	0.79	0.78	0.68	0.80	0.89	0.69	0.97
3	1.00	0.74	0.85	1.20	0.78	0.61	0.89	0.75	0.81	0.76	0.84	0.83	0.73	0.88	0.84	0.71	1.05
4	1.00	0.86	0.96	1.29	0.89	0.65	1.29	0.92	0.92	0.82	0.90	0.88	0.78	0.92	0.97	0.77	1.08
5	1.00	0.70	0.82	1.10	0.64	0.54	1.05	0.77	0.70	0.66	0.72	0.72	0.63	0.79	0.79	0.59	0.89
6	1	1.07	1.21	4.14	1.21	0.41	1.4	1.24	1.21	1.22	1.16	1.13	1.28	0.92	1.2	0.87	1.23
7	1	1.05	1.21	4	1.2	0.41	1.33	1.16	1.13	1.2	1.21	1.23	1.25	1.08	1.24	1	1.3
8	1	0.89	1.1	2.08	0.87	1.54	1.71	3.61	2.03	2.23	2.19	1.98	0.86	0.85	0.91	0.52	3.16
9	1	1.98	2.59	1.77	2.41	0.72	1.15	2.7	2.34	2.6	2.5	1.9	2.07	1.49	2.46	1.26	2.51
10	1	1.83	2.13	2.05	2.2	0.85	1.34	2.78	2.36	2.98	2.9	1.91	2.08	14.23	8.89	8.74	2.27
11	1	0.98	0.97	1.38	1.05	0.44	1.3	1.13	1.12	1.09	1.12	1.07	1.07	0.92	0.98	0.9	0.9

==> graph/NewPlotS/plot/memoryUsage10.txt <==
1	0.00	106.38	17.73	35.46	106.38	172.45	8.87	106.39	106.39	106.39	106.39	115.25	115.25	172.45	301.65	301.65	0.00	
2	0.00	15.09	2.52	5.03	15.09	2.64	1.26	15.09	15.09	15.09	15.09	16.35	16.35	2.64	20.33	20.33	0.00	
3	0.00	53.19	8.87	17.73	53.19	79.42	4.43	53.19	53.19	66.49	53.19	57.63	70.92	79.42	143.58	143.58	0.00	
4	0.00	15.50	2.58	5.17	15.50	1.85	1.29	15.50	15.50	19.38	15.50	16.79	20.67	1.85	19.41	19.41	0.00	
5	0.00	4.89	0.81	1.63	4.89	0.98	0.41	4.89	4.89	4.89	4.89	5.30	5.30	0.98	6.42	6.42	0.00	
6	0.00	6.00	1.00	2.00	6.00	1.97	0.50	6.00	6.00	7.50	6.00	6.50	8.00	1.97	3.51	3.51	0.00	
7	0.00	320.48	53.41	106.83	320.48	38.22	26.71	320.48	320.48	400.60	320.48	347.18	427.30	38.22	118.51	118.51	0.00	
8	0.00	22.44	3.74	7.48	22.44	3.47	1.87	22.44	22.44	28.05	22.44	24.31	29.92	3.47	28.78	28.78	0.00	
9	0.00	183.11	30.52	61.04	183.11	21.14	15.26	183.11	183.11	183.11	183.11	198.37	198.37	21.14	222.19	222.19	0.00	
10	0.00	39.81	6.64	13.27	39.81	7.56	3.32	39.81	39.81	39.81	39.81	43.13	43.13	7.56	52.42	52.41	0.00	
11	0.00	91.55	15.26	30.52	91.55	67.19	7.63	91.55	91.55	114.44	91.55	99.18	122.07	67.19	171.06	171.06	0.00	


==> graph/NewPlotS/plot/memoryUsage100.txt <==
1	0.00	904.31	17.73	341.32	904.31	173.23	8.87	106.42	106.42	106.42	106.42	913.25	115.37	173.23	304.93	304.96	0.08	
2	0.00	143.43	2.52	48.42	128.33	2.64	1.26	15.13	15.13	15.13	15.13	129.67	16.47	2.64	20.94	20.94	0.08	
3	0.00	505.37	8.87	170.66	452.17	79.42	4.43	53.23	53.23	66.53	53.23	456.68	71.04	79.42	158.27	158.27	0.08	
4	0.00	147.29	2.58	49.73	131.79	1.85	1.29	15.54	15.54	19.42	15.54	133.16	20.79	1.85	19.63	19.63	0.08	
5	0.00	46.48	0.82	15.69	41.60	0.98	0.41	4.93	4.93	4.93	4.93	42.08	5.41	0.98	6.46	6.46	0.08	
6	0.00	51.05	1.00	19.25	51.05	1.93	0.50	6.04	6.04	7.54	6.04	51.63	8.12	1.93	8.84	8.84	0.08	
7	0.00	3044.56	53.41	1028.19	2724.09	38.16	26.71	320.52	320.52	400.64	320.52	2750.87	427.42	38.16	469.59	469.58	0.08	
8	0.00	213.18	3.74	71.98	190.74	3.47	1.87	22.48	22.48	28.09	22.48	192.69	30.03	3.47	34.86	34.86	0.08	
9	0.00	1739.54	30.52	587.46	1556.44	21.14	15.26	183.15	183.15	183.15	183.15	1571.77	198.48	21.14	223.38	223.39	0.08	
10	0.00	378.27	6.64	127.74	338.46	7.56	3.32	39.85	39.85	39.85	39.85	341.85	43.25	7.56	55.23	55.23	0.08	
11	0.00	869.79	15.26	293.73	778.24	67.19	7.63	91.59	91.59	114.48	91.59	785.94	122.19	67.19	172.05	172.05	0.08	


==> graph/NewPlotS/plot/memoryUsage1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/refineratio10.txt <==
1	1.00	5.23	6.48	1.50	6.70	0.97	0.72	8.37	7.39	8.63	8.60	6.20	6.87	1.23	7.07	3.47	0.99	
2	1.00	3.00	1.97	3.01	2.24	2.11	2.13	7.44	4.08	6.43	6.40	3.81	3.63	0.83	3.32	0.96	1.72	
3	1.00	4.62	5.33	1.43	5.55	1.08	0.70	6.21	4.82	3.47	6.82	3.49	3.29	1.33	4.89	2.33	1.01	
4	1.00	1.61	1.62	2.61	2.28	1.57	1.29	6.31	1.91	1.86	5.45	1.65	1.76	0.92	2.51	1.11	0.86	
5	1.00	4.28	4.06	1.97	1.72	1.59	1.22	6.52	3.90	3.98	8.15	2.27	3.53	0.43	5.60	0.93	1.08	
6	1.00	4.93	5.53	2.05	2.93	1.29	1.06	10.62	4.61	4.28	5.29	4.83	5.64	2.83	10.76	3.12	1.23	
7	1.00	5.96	6.07	1.63	6.76	0.62	0.64	6.79	6.81	6.13	6.84	5.79	5.98	273.13	405.08	445.26	1.13	
8	1.00	2.82	2.29	2.63	3.07	1.70	1.27	5.93	3.05	2.75	5.82	2.78	1.84	2.31	5.36	3.25	1.26	
9	1.00	3.74	3.35	1.65	3.91	0.80	0.49	4.72	4.24	4.69	4.50	2.98	3.60	0.57	3.20	0.92	0.99	
10	1.00	2.23	2.15	1.96	2.90	1.09	0.97	4.61	3.38	5.48	5.39	2.33	2.96	6.72	13.40	7.31	1.11	
11	1.00	9.39	8.70	1.24	10.05	0.86	0.68	13.32	8.86	8.15	12.69	6.80	7.60	0.57	5.86	1.47	0.87	


==> graph/NewPlotS/plot/refineratio100.txt <==
1	1.00	5.46	7.37	1.49	6.91	1.19	1.08	8.81	8.61	8.56	9.39	4.91	6.73	0.81	10.02	1.92	1.11	
2	1.00	3.41	8.65	4.63	6.17	3.52	3.07	5.52	8.23	8.67	8.45	4.41	4.49	0.96	9.80	1.81	2.31	
3	1.00	5.02	9.51	2.68	9.19	2.27	1.77	10.00	8.17	9.30	9.75	7.40	6.40	1.10	10.24	1.98	1.76	
4	1.00	2.62	10.15	4.70	8.42	3.37	2.68	8.75	8.86	9.07	8.84	4.00	5.92	1.59	11.69	2.56	1.70	
5	1.00	5.31	11.92	3.98	10.90	3.52	3.02	8.56	13.42	13.43	12.34	2.95	4.07	1.29	15.39	2.05	2.07	
6	1.00	4.48	5.29	2.11	4.46	1.59	1.47	3.72	2.58	3.10	7.64	1.91	1.54	0.64	3.06	0.92	1.10	
7	1.00	2.45	9.94	2.09	10.37	1.50	1.38	12.37	12.22	12.51	10.18	1.52	13.28	104.05	234.20	168.41	1.53	
8	1.00	3.40	9.13	4.13	8.59	3.41	2.43	8.95	8.77	8.95	9.13	5.14	4.84	1.86	11.64	2.74	2.09	
9	1.00	1.79	5.07	2.25	6.83	1.78	1.49	7.80	7.10	7.16	7.27	6.60	7.03	0.72	8.32	1.33	1.46	
10	1.00	3.36	8.68	3.15	7.33	2.44	2.25	9.19	8.41	8.62	8.31	6.36	7.18	2.63	16.01	4.81	1.67	
11	1.00	9.67	17.40	2.23	16.20	1.53	1.51	17.27	16.97	16.52	17.35	13.91	13.32	1.03	19.24	2.39	1.31	


==> graph/NewPlotS/plot/refineratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/refinetime10.txt <==
1	1.79	0.34	0.28	1.19	0.27	1.84	2.50	0.21	0.24	0.21	0.21	0.29	0.26	1.46	0.25	0.52	1.82	
2	0.16	0.05	0.08	0.05	0.07	0.08	0.08	0.02	0.04	0.03	0.03	0.04	0.04	0.20	0.05	0.17	0.09	
3	0.67	0.15	0.13	0.47	0.12	0.62	0.96	0.11	0.14	0.19	0.10	0.19	0.20	0.51	0.14	0.29	0.67	
4	0.15	0.09	0.09	0.06	0.06	0.09	0.11	0.02	0.08	0.08	0.03	0.09	0.08	0.16	0.06	0.13	0.17	
5	0.07	0.02	0.02	0.04	0.04	0.05	0.06	0.01	0.02	0.02	0.01	0.03	0.02	0.17	0.01	0.08	0.07	
6	0.10	0.02	0.02	0.05	0.03	0.07	0.09	0.01	0.02	0.02	0.02	0.02	0.02	0.03	0.01	0.03	0.08	
7	2.84	0.48	0.47	1.74	0.42	4.56	4.45	0.42	0.42	0.46	0.41	0.49	0.47	0.01	0.01	0.01	2.51	
8	0.20	0.07	0.09	0.08	0.07	0.12	0.16	0.03	0.07	0.07	0.03	0.07	0.11	0.09	0.04	0.06	0.16	
9	1.06	0.28	0.32	0.64	0.27	1.32	2.15	0.22	0.25	0.23	0.24	0.36	0.29	1.84	0.33	1.15	1.06	
10	0.30	0.14	0.14	0.15	0.10	0.28	0.31	0.07	0.09	0.06	0.06	0.13	0.10	0.04	0.02	0.04	0.27	
11	1.69	0.18	0.19	1.36	0.17	1.97	2.50	0.13	0.19	0.21	0.13	0.25	0.22	2.96	0.29	1.15	1.93	


==> graph/NewPlotS/plot/refinetime100.txt <==
1	2.69	0.49	0.36	1.81	0.39	2.26	2.50	0.31	0.31	0.31	0.29	0.55	0.40	3.32	0.27	1.40	2.43	
2	0.33	0.10	0.04	0.07	0.05	0.09	0.11	0.06	0.04	0.04	0.04	0.07	0.07	0.34	0.03	0.18	0.14	
3	1.60	0.32	0.17	0.60	0.17	0.71	0.90	0.16	0.20	0.17	0.16	0.22	0.25	1.46	0.16	0.81	0.91	
4	0.35	0.13	0.03	0.07	0.04	0.10	0.13	0.04	0.04	0.04	0.04	0.09	0.06	0.22	0.03	0.14	0.21	
5	0.18	0.03	0.01	0.04	0.02	0.05	0.06	0.02	0.01	0.01	0.01	0.06	0.04	0.14	0.01	0.09	0.09	
6	0.10	0.02	0.02	0.05	0.02	0.06	0.07	0.03	0.04	0.03	0.01	0.05	0.07	0.16	0.03	0.11	0.09	
7	7.50	3.07	0.75	3.58	0.72	4.99	5.45	0.61	0.61	0.60	0.74	4.93	0.56	0.07	0.03	0.04	4.91	
8	0.41	0.12	0.04	0.10	0.05	0.12	0.17	0.05	0.05	0.05	0.04	0.08	0.08	0.22	0.03	0.15	0.19	
9	2.96	1.65	0.58	1.32	0.43	1.67	1.99	0.38	0.42	0.41	0.41	0.45	0.42	4.09	0.36	2.23	2.02	
10	0.78	0.23	0.09	0.25	0.11	0.32	0.35	0.08	0.09	0.09	0.09	0.12	0.11	0.30	0.05	0.16	0.47	
11	4.17	0.43	0.24	1.87	0.26	2.72	2.76	0.24	0.25	0.25	0.24	0.30	0.31	4.03	0.22	1.75	3.19	


==> graph/NewPlotS/plot/refinetime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/roadIncreasingK.txt <==
1	null
2	null
3	null


==> graph/NewPlotS/plot/roadIndexType100.txt <==
1	null
2	null
3	null


==> graph/NewPlotS/plot/runingtime10.txt <==
1	22.56	12.69	11.96	13.10	11.64	57.47	22.52	11.07	12.57	10.83	11.01	12.87	12.28	12.88	11.66	11.25	13.59	
2	2.30	1.67	2.34	1.05	1.66	2.87	1.25	1.05	1.49	1.04	1.07	1.75	1.84	1.52	2.49	2.52	1.15	
3	10.90	5.48	4.79	6.24	4.47	21.05	10.00	4.64	5.46	5.33	4.35	6.09	6.10	4.87	5.19	5.59	5.62	
4	2.30	2.20	1.75	1.91	1.49	2.77	2.70	1.06	1.79	1.62	1.10	2.17	2.08	1.08	2.42	1.96	1.43	
5	0.96	0.58	0.55	0.97	0.85	1.15	1.15	0.41	0.59	0.59	0.46	0.69	0.62	1.16	0.42	0.75	0.54	
6	1.36	0.60	0.53	0.76	1.01	1.75	1.03	0.55	0.66	0.69	0.53	0.53	0.66	0.26	0.27	0.32	0.58	
7	46.81	17.47	15.20	33.93	18.83	77.88	47.58	16.01	16.13	17.06	16.02	17.04	17.90	0.10	0.17	0.09	15.94	
8	2.87	1.77	1.50	1.79	1.55	2.88	2.83	1.09	1.53	1.54	1.09	1.94	2.22	0.57	0.86	0.70	1.21	
9	23.95	12.12	9.23	13.52	9.94	33.27	20.88	8.88	10.21	9.23	9.58	12.63	11.59	16.05	9.74	19.02	9.53	
10	5.14	2.80	2.42	2.51	2.34	6.02	3.82	1.85	2.18	1.72	1.77	2.70	2.47	0.36	0.58	0.59	2.26	
11	20.72	13.50	12.48	11.72	12.42	62.39	14.39	11.83	14.20	12.46	12.65	14.92	14.55	23.63	16.62	18.84	13.26	


==> graph/NewPlotS/plot/runingtime100.txt <==
1	202.01	62.77	47.11	43.17	49.41	556.65	144.25	32.88	34.04	31.99	31.72	53.36	34.29	156.73	32.55	134.67	37.71	
2	18.18	7.65	4.23	5.48	5.77	22.43	13.71	3.93	3.14	2.82	2.89	5.85	3.40	15.03	2.84	12.01	2.97	
3	103.47	29.08	18.94	18.08	22.02	215.87	69.36	14.25	16.83	13.13	14.24	25.26	17.12	79.29	14.38	58.49	16.53	
4	18.50	7.22	3.49	18.66	4.57	18.20	16.38	2.58	2.85	2.65	2.66	5.73	2.87	10.22	1.81	7.52	3.00	
5	7.72	2.79	1.61	3.64	2.15	11.67	6.02	1.26	1.09	1.04	1.13	2.27	1.14	6.54	0.81	2.77	1.27	
6	7.86	3.10	2.27	3.08	2.68	15.76	5.93	1.54	2.19	1.78	1.11	3.42	2.39	7.06	2.63	6.05	1.46	
7	375.41	77.42	45.96	131.08	59.30	564.13	299.93	39.88	41.08	37.54	41.22	62.30	40.41	3.82	1.43	2.35	47.37	
8	25.69	7.63	4.24	5.30	5.69	24.80	21.07	3.10	3.56	2.82	3.11	6.59	3.50	10.49	2.50	8.56	3.62	
9	212.13	67.52	38.60	108.28	54.16	310.71	185.67	32.13	34.76	32.16	31.84	61.51	33.06	165.89	26.02	105.26	33.18	
10	47.21	13.46	7.51	10.57	11.19	60.03	26.67	6.02	6.17	5.39	5.48	11.48	6.49	14.61	2.96	9.58	6.71	
11	177.13	67.38	44.04	47.54	53.70	487.13	123.86	37.03	38.20	38.78	37.24	52.33	42.51	156.05	39.16	163.44	45.26	


==> graph/NewPlotS/plot/runingtime1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/NewPlotS/plot/runingtimeratio10.txt <==
1	1.00	1.78	1.89	1.72	1.94	0.39	1.00	2.04	1.79	2.08	2.05	1.75	1.84	1.75	1.93	2.00	1.66	
2	1.00	1.38	0.98	2.19	1.39	0.80	1.83	2.19	1.55	2.21	2.14	1.31	1.25	1.52	0.92	0.91	2.01	
3	1.00	1.99	2.27	1.75	2.44	0.52	1.09	2.35	2.00	2.04	2.50	1.79	1.79	2.24	2.10	1.95	1.94	
4	1.00	1.04	1.31	1.20	1.54	0.83	0.85	2.17	1.28	1.42	2.09	1.06	1.10	2.12	0.95	1.17	1.60	
5	1.00	1.67	1.75	0.99	1.13	0.84	0.84	2.32	1.62	1.65	2.09	1.40	1.55	0.83	2.31	1.29	1.78	
6	1.00	2.28	2.57	1.79	1.34	0.78	1.31	2.49	2.07	1.97	2.56	2.55	2.05	5.32	5.11	4.27	2.36	
7	1.00	2.68	3.08	1.38	2.49	0.60	0.98	2.92	2.90	2.74	2.92	2.75	2.62	452.64	267.69	513.96	2.94	
8	1.00	1.62	1.92	1.61	1.85	1.00	1.02	2.64	1.87	1.87	2.63	1.48	1.29	5.04	3.34	4.10	2.37	
9	1.00	1.98	2.59	1.77	2.41	0.72	1.15	2.70	2.34	2.60	2.50	1.90	2.07	1.49	2.46	1.26	2.51	
10	1.00	1.83	2.13	2.05	2.20	0.85	1.34	2.78	2.36	2.98	2.90	1.91	2.08	14.23	8.89	8.74	2.27	
11	1.00	1.53	1.66	1.77	1.67	0.33	1.44	1.75	1.46	1.66	1.64	1.39	1.42	0.88	1.25	1.10	1.56	


==> graph/NewPlotS/plot/runingtimeratio100.txt <==
1	1.00	3.22	4.29	4.68	4.09	0.36	1.40	6.14	5.93	6.32	6.37	3.79	5.89	1.29	6.21	1.50	5.36	
2	1.00	2.38	4.30	3.32	3.15	0.81	1.33	4.62	5.80	6.44	6.30	3.11	5.34	1.21	6.39	1.51	6.13	
3	1.00	3.56	5.46	5.72	4.70	0.48	1.49	7.26	6.15	7.88	7.27	4.10	6.04	1.30	7.19	1.77	6.26	
4	1.00	2.56	5.30	0.99	4.04	1.02	1.13	7.16	6.50	6.99	6.95	3.23	6.46	1.81	10.22	2.46	6.16	
5	1.00	2.77	4.79	2.12	3.59	0.66	1.28	6.11	7.09	7.42	6.82	3.40	6.77	1.18	9.54	2.78	6.09	
6	1.00	2.54	3.46	2.55	2.94	0.50	1.32	5.10	3.59	4.41	7.11	2.30	3.28	1.11	2.99	1.30	5.38	
7	1.00	4.85	8.17	2.86	6.33	0.67	1.25	9.41	9.14	10.00	9.11	6.03	9.29	98.36	262.54	159.53	7.93	
8	1.00	3.37	6.06	4.85	4.51	1.04	1.22	8.29	7.22	9.12	8.25	3.90	7.35	2.45	10.28	3.00	7.10	
9	1.00	3.14	5.50	1.96	3.92	0.68	1.14	6.60	6.10	6.60	6.66	3.45	6.42	1.28	8.15	2.02	6.39	
10	1.00	3.51	6.29	4.47	4.22	0.79	1.77	7.85	7.66	8.75	8.62	4.11	7.28	3.23	15.94	4.93	7.04	
11	1.00	2.63	4.02	3.73	3.30	0.36	1.43	4.78	4.64	4.57	4.76	3.38	4.17	1.14	4.52	1.08	3.91	


==> graph/NewPlotS/plot/runingtimeratio1000.txt <==
1	null
2	null
3	null
4	null
5	null
6	null
7	null
8	null
9	null
10	null
11	null


==> graph/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: TeX
InfoBegin
InfoKey: Producer
InfoValue: MiKTeX pdfTeX-1.40.18
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is MiKTeX-pdfTeX 2.9.6354 (1.40.18)
InfoBegin
InfoKey: ModDate
InfoValue: D:20190221191014+11'00'
InfoBegin
InfoKey: CreationDate
InfoValue: D:20190221191014+11'00'
PdfID0: fbaa7621fb8900042286e1dc5d34f4c7
PdfID1: fbaa7621fb8900042286e1dc5d34f4c7
NumberOfPages: 5
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 250 132
PageMediaDimensions: 250 132
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 173 73
PageMediaDimensions: 173 73
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 173 73
PageMediaDimensions: 173 73
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 171 66
PageMediaDimensions: 171 66
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 174 129
PageMediaDimensions: 174 129


==> graph/gnuplot/NYC-iteration.csv <==
1,10.5096474,8.415028674,7.920170658,8.425424866,,1,12.97577283,10.42373468,0.742067366,1.573566339
2,7.97901872,3.569207154,7.077775579,4.356529965,,2,4.869225704,3.886844847,0.576002845,0.209359571
3,7.970523257,2.390990709,7.046099148,1.995056809,,3,3.887494088,2.347723176,0.410167103,0.168894282
4,7.903865453,1.755964199,7.045167952,1.956633226,,4,3.749401926,1.754895735,0.277907282,0.079104049
5,7.899797499,1.649140684,6.945667249,1.322887882,,5,3.713473899,1.431449815,0.274895735,0.075931737
6,7.737673865,1.616750089,6.858849608,1.297231764,,6,3.657659643,1.387962777,0.255290535,0.075577747
7,7.705279869,1.594389018,6.795160377,1.280866891,,7,3.5449401,1.360347189,0.253010465,0.071124577
8,7.696939605,1.551313165,6.735847645,1.269347514,,8,3.406114607,1.056621169,0.124902382,0.067585599
9,7.69194602,1.48971016,6.732645654,1.263329675,,9,3.389502713,1.050370531,0.110254285,0.066222813
10,7.68550092,1.483226724,6.685108902,1.260485385,,10,3.366189424,1.024214188,0.109988407,0.065128689
11,7.660595137,1.470568395,6.682483498,1.230889923,,11,3.349829497,1.014940563,0.108068511,0.06482942
12,7.660164165,1.451327078,6.644398139,1.150831491,,12,3.335229939,1.014313583,0.107742345,0.064649487
13,7.658855173,1.432131826,6.635558269,1.146219103,,13,3.332380702,0.998951013,0.103459214,0.062805954
14,7.657669536,1.424472338,6.603354717,1.14398819,,14,3.331897791,0.988944057,0.101826838,0.060979116
15,7.657189099,1.42421326,6.599381676,1.140474563,,15,3.302688472,0.985193613,0.10053114,0.060947582
16,7.65190521,1.360889769,6.59812215,1.139658066,,16,3.281490161,0.977497024,0.095042587,0.06084463
17,7.645447126,1.324544682,6.591341918,1.138508603,,17,3.263425824,0.971589865,0.093927748,0.060511663
18,7.639825942,1.322673324,6.585678379,1.135559196,,18,3.246181386,0.967256032,0.091826065,0.06049837
19,7.638792104,1.299250282,6.584164722,1.135362261,,19,3.240923777,0.962625094,0.091325532,0.059867061
20,7.638758715,1.270112381,6.583513627,1.134522577,,20,3.233734831,0.954174769,0.089474888,0.059829961
21,7.630781716,1.267685149,6.582315624,1.132770246,,21,3.229153669,0.948394676,0.08841508,0.05977153
22,7.629723145,1.256686093,6.575725217,1.132658329,,22,3.22751882,0.948146729,0.086906062,0.059725464
23,7.609022584,1.253023759,6.574199194,1.132279297,,23,3.220037099,0.947728741,0.085714242,0.059447837
24,7.602262757,1.231834413,6.572095345,1.131596358,,24,3.216995563,0.942834707,0.08560418,0.059343031
25,7.599041598,1.144455643,6.567118765,1.131492789,,25,3.216920128,0.94204758,0.085264411,0.0591733
26,7.596309224,1.129570728,6.560453231,1.131490316,,26,3.21273964,0.94089286,0.084408032,0.059072205
27,7.576663833,1.126336276,6.559315206,1.13117497,,27,3.210708136,0.931641805,0.083653368,0.058994915
28,7.569553415,1.125921689,6.551539472,1.131088096,,28,3.20892087,0.931591102,0.083418714,0.058849299
29,7.567552209,1.122090554,6.550549535,1.130862407,,29,3.177769087,0.930570868,0.08330927,0.058705539
30,7.565173826,1.11978235,6.549812803,1.13058076,,30,3.172237869,0.929717271,0.08317293,0.058063409
31,7.563107079,1.119548005,6.537028334,1.129594843,,31,3.156795845,0.929681409,0.08299949,0.057802167
32,7.557778671,1.116676199,6.535761389,1.129010836,,32,3.15484596,0.923950163,0.08289221,0.057415096
33,7.556644974,1.116254502,6.532936576,1.1285338,,33,3.126011346,0.923823407,0.082889428,0.057283702
34,7.550540261,1.115721507,6.529472724,1.128242877,,34,3.120862253,0.922123325,0.082585831,0.05718137
35,7.54301062,1.110213786,6.522942295,1.127752855,,35,3.119432069,0.921734708,0.082353032,0.057094186
36,7.532810128,1.109066795,6.521834877,1.127128349,,36,3.118202841,0.916188651,0.082207726,0.057002056
37,7.517072545,1.108268847,6.516201018,1.126597208,,37,3.113703297,0.904638049,0.082034286,0.056893849
38,7.506723965,1.106988916,6.514060379,1.126145522,,38,3.113396299,0.897263607,0.081943083,0.056835417
39,7.497914703,1.106859686,6.507957831,1.125927564,,39,3.108899847,0.894277411,0.081925461,0.056732157
40,7.493119599,1.105944567,6.50497318,1.125604489,,40,3.108049033,0.893657542,0.081870739,0.056478954
41,7.483103987,1.102877989,6.501167705,1.124855698,,41,3.106057103,0.892836097,0.081866411,0.05635869
42,7.48147192,1.101792521,6.492574546,1.122024084,,42,3.097676956,0.892794979,0.081756349,0.056121253
43,7.476467824,1.100333895,6.483378522,1.121921442,,43,3.096634153,0.89264349,0.081645669,0.055879798
44,7.476406919,1.097432101,6.481007868,1.120902135,,44,3.085752887,0.891182081,0.081510257,0.0556504
45,7.467097432,1.096075188,6.474030082,1.120633164,,45,3.085680543,0.891165077,0.081185327,0.055604334
46,7.466786725,1.094776089,6.472145739,1.119955789,,46,3.0823283,0.890114854,0.081126586,0.055489326
47,7.465604799,1.092672551,6.452825277,1.119885301,,47,3.081123185,0.888986412,0.081009414,0.055123278
48,7.434172914,1.092140483,6.438365461,1.119671979,,48,3.078608153,0.888094789,0.080953456,0.055092053
49,7.42076734,1.092038769,6.431860073,1.115616392,,49,3.030814178,0.88602835,0.080950364,0.054998377
50,7.417825046,1.090570868,6.430235427,1.114327495,,50,2.991272665,0.882675488,0.080872146,0.054889242
51,7.406251565,1.090456786,6.422526163,1.11015659,,51,2.978991513,0.882195669,0.080851433,0.054108609
52,7.397929233,1.090167102,6.419566864,1.110087029,,52,2.963167983,0.881276839,0.080627599,0.054035646
53,7.383667589,1.086925848,6.418845898,1.109655439,,53,2.962774729,0.880965204,0.080570713,0.054000402
54,7.358382464,1.086096366,6.418344747,1.108035121,,54,2.960643985,0.880518465,0.080546289,0.052770556
55,7.335382357,1.086010728,6.410830255,1.10651188,,55,2.957335333,0.880028443,0.080093367,0.052474997
56,7.320596374,1.084649178,6.395311558,1.10553771,,56,2.956294693,0.877535978,0.079684037,0.052154704
57,7.295132244,1.081334652,6.391617072,1.105509267,,57,2.953836237,0.870563448,0.079592833,0.052035986
58,7.234325331,1.080190753,6.388875423,1.104870848,,58,2.953665888,0.870461115,0.078901547,0.05201991
59,7.220366976,1.079024594,6.382296456,1.104530151,,59,2.951039866,0.868666738,0.078641542,0.050901671
60,7.212138937,1.078875578,6.380562366,1.103272789,,60,2.919282435,0.86786941,0.076665997,0.050878484

